A redshift survey of the nearby galaxy cluster Abell 2107: Global rotation of the cluster and its connection to large-scale structures in the universe

We study the rotational motion of the galaxy cluster Abell 2107 at redshift z = 0.04 and its connection to nearby large-scale structures using a large amount of spectroscopic redshift data. By combining 978 new redshifts from the MMT/Hectospec observations with data in the literature, we construct a large sample of 1968 galaxies with measured redshifts at clustercentric radius $R < 60^\prime$. Our sample has high (80%) and spatially uniform completeness at r-band apparent magnitude $m_{r,\textrm{Petro},0}$ < 19.1. We first apply the caustic method to the sample and identify 285 member galaxies of Abell 2107 at $R < 60^\prime$. Then the rotation amplitude and the position angle of rotation axis are measured. We find that the member galaxies show strong global rotation at $R < 20^\prime$ ($v_\textrm{rot}/\sigma_v$ ~0.6) with a significance of > 3.8$\sigma$, which is confirmed by two independent methods. The rotation becomes weaker in outer regions. There are at least five filamentary structures that are connected to the cluster and that consist of known galaxy groups. These structures are smoothly connected to the cluster, which seem to be inducing the global rotation of the cluster through inflow of galaxies.

==> table2.txt <==
Title: A REDSHIFT SURVEY OF THE NEARBY GALAXY CLUSTER ABELL 2107: GLOBAL ROTATION OF THE CLUSTER AND ITS CONNECTION TO LARGE-SCALE STRUCTURES IN THE UNIVERSE
Authors: Hyunmi Song, Ho Seong Hwang, Changbom Park, Rory Smith, and Maret Einasto
Table: Redshifts in the field of A2107 within 1 deg from the cluster center
===================================================================================
-----------------------------------------------------------------------------------
  Bytes Format Units Label    Explanations
-----------------------------------------------------------------------------------
   1- 4 I4     ---   ID       Object identification
   6-24 A19    ---   SDSS_ID  SDSS Photometric Object identification (DR12)
  26-35 F10.6  deg   ra       Right Ascension
  37-46 F10.6  deg   dec      Declination
  48-53 F6.3   mag   r_Petro0 r-band Petrosian magnitude (extinction corrected)
     55 I1     ---   probPSF  SDSS probPSF (1)
  57-64 F8.5   ---   z        Redshift
  66-72 F7.5   ---   e_z      Uncertainty in redshift
     74 I1     ---   z_source Redshift source (2)
     76 I1     ---   member   Membership flag (3)
-----------------------------------------------------------------------------------
Note (1):
    0 = Extended source;
    1 = Point source.
Note (2):
    1 = This study;
    2 = SDSS DR12;
    3 = Cava et al. (2009);
    4 = Oegerle & Hill (1992);
    5 = Smith et al. (2004);
    6 = White et al. (2000);
    7 = FAST Spectrograph Archive.
Note (3):
    0 = A2107 non-members;
    1 = A2107 members.
-----------------------------------------------------------------------------------
   1 1237665534928355429 233.859078  21.624812 17.080 1 -0.00002 0.00001 2 0
   2 1237665534928356043 233.861980  21.670568 20.142 0  0.42868 0.00007 2 0
   3 1237665372257059125 233.869907  21.942797 18.249 0  0.27320 0.00005 2 0
   4 1237665372257059122 233.872894  21.984435 18.257 0  0.33219 0.00007 2 0
   5 1237665534928355532 233.882845  21.772825 16.265 0  0.04088 0.00001 2 1
   6 1237665534928355966 233.884793  21.802447 20.717 0  0.62591 0.00023 2 0
   7 1237665372257059083 233.901961  21.822620 16.694 0  0.14371 0.00003 2 0
   8 1237665372257059957 233.902679  21.926681 20.975 0  0.71415 0.00020 2 0
   9 1237665371720253605 233.904397  21.503921 15.010 0  0.04191 0.00002 2 1
  10 1237665371720253508 233.912087  21.547363 18.890 1 -0.00083 0.00003 2 0
  11 1237665534928421014 233.918217  21.643496 19.293 1  2.75218 0.00056 2 0
  12 1237665535465161517 233.919119  22.109971 21.065 1  3.77121 0.00034 2 0
  13 1237665535465226277 233.935110  22.058337 16.499 0  0.04182 0.00001 2 1
  14 1237665372257059966 233.936756  21.979247 20.712 0  0.58664 0.00021 2 0
  15 1237665534928420908 233.938035  21.682975 19.137 0 -0.00004 0.00007 2 0
  16 1237665535465161531 233.938302  22.140274 20.524 0  0.48508 0.00013 2 0
  17 1237665372257124514 233.941510  21.829626 15.352 0  0.04147 0.00001 2 1
  18 1237665534928421000 233.941590  21.720266 16.291 0  0.09897 0.00002 2 0
  19 1237665534928421083 233.943842  21.562805 17.035 0  0.09881 0.00002 2 0
  20 1237665372257059070 233.944015  21.934830 16.647 0  0.04221 0.00001 2 1
  21 1237665371720319448 233.944068  21.399545 19.785 0  0.53888 0.00006 2 0
  22 1237665534928421001 233.945732  21.722593 19.869 1  1.03771 0.00017 2 0
  23 1237665535465226790 233.947022  22.021459 20.882 0  0.58838 0.00014 2 0
  24 1237665534928420878 233.950789  21.740297 14.820 0  0.02348 0.00001 2 0
  25 1237665371720319146 233.957002  21.377189 15.734 0  0.04024 0.00001 2 1
  26 1237665535465226250 233.958542  22.124364 19.277 1 -0.00007 0.00002 2 0
  27 1237665535465226688 233.977869  22.182171 20.667 0  0.64398 0.00023 2 0
  28 1237665534928421046 233.987698  21.719875 17.660 0  0.08947 0.00001 2 0
  29 1237665372257125027 233.999805  21.809723 20.190 0  0.59461 0.00022 2 0
  30 1237665534928421070 234.002242  21.709749 16.802 0  0.04435 0.00001 2 1
  31 1237665372257124615 234.007540  21.817426 19.652 1  0.91924 0.00008 2 0
  32 1237665371720319040 234.008886  21.452165 17.430 0  0.08923 0.00001 2 0
  33 1237665371720319301 234.010095  21.488788 18.845 0  0.25059 0.00013 1 0
  34 1237665371720319231 234.010316  21.515412 18.885 0  0.24706 0.00014 1 0
  35 1237665371720319183 234.010809  21.374308 17.482 0  0.13664 0.00003 2 0
  36 1237665534928421113 234.011346  21.582163 15.712 0  0.03945 0.00001 2 1
  37 1237665372793929768 234.012475  22.300653 18.821 1  1.60743 0.00030 2 0
  38 1237665535465226756 234.012966  22.184107 20.618 0  0.54036 0.00018 2 0
  39 1237665372257124548 234.013367  21.963126 15.346 0  0.04196 0.00001 2 1
  40 1237665372257124809 234.014860  21.775830 21.086 1  1.98185 0.00088 2 0
  41 1237665372793930065 234.021858  22.269823 19.746 1 -0.00012 0.00003 2 0
  42 1237665442605367810 234.032193  21.224008 20.505 0  0.49013 0.00015 2 0
  43 1237665535465226472 234.034093  22.040686 17.767 1 -0.00033 0.00001 2 0
  44 1237665534928421546 234.036542  21.636435 20.715 0  0.62701 0.00016 2 0
  45 1237665372793929894 234.042113  22.325986 17.520 0  0.12908 0.00003 2 0
  46 1237665534928486740 234.044303  21.535563 19.020 0  0.04343 0.00014 1 1
  47 1237665372257124613 234.044918  21.900735 17.227 0  0.15076 0.00003 2 0
  48 1237665372257124726 234.049399  21.849230 17.468 0  0.13794 0.00003 2 0
  49 1237665371720319214 234.053866  21.411944 19.159 1  1.69504 0.00049 2 0
  50 1237665372257125007 234.054034  21.944571 19.241 0  0.24232 0.00016 1 0
  51 1237665371720319886 234.054302  21.386501 18.998 0  0.08249 0.00017 1 0
  52 1237665371720385309 234.059384  21.346518 20.528 0  0.64628 0.00019 2 0
  53 1237665535465226488 234.059653  22.067472 18.312 0  0.15186 0.00006 1 0
  54 1237665535465226551 234.060433  22.008363 18.878 0  0.14666 0.00011 1 0
  55 1237665371720319328 234.060803  21.435842 18.683 0  0.04285 0.00003 1 1
  56 1237665534928421891 234.060943  21.634925 20.923 0  0.62693 0.00019 2 0
  57 1237665535465226900 234.062085  22.145897 20.153 0  0.47269 0.00017 2 0
  58 1237665535465226467 234.071195  22.148078 17.831 0  0.19128 0.00006 1 0
  59 1237665371720319591 234.072046  21.465025 20.317 0  0.62389 0.00009 2 0
  60 1237665534928486812 234.073777  21.645101 19.771 0  0.38714 0.00011 1 0
  61 1237665535465292207 234.074081  21.985124 19.509 0  0.21616 0.00007 1 0
  62 1237665535465292130 234.074685  21.978085 18.826 0  0.27090 0.00010 1 0
  63 1237665372793929942 234.074714  22.236567 18.871 0  0.07694 0.00002 1 0
  64 1237665535465291824 234.076030  21.992842 18.725 0  0.21581 0.00004 1 0
  65 1237665372793929932 234.076582  22.269854 18.305 0  0.19157 0.00009 1 0
  66 1237665371720384907 234.077471  21.376132 19.861 1  0.60192 0.00010 2 0
  67 1237665442605367531 234.080814  21.241661 16.511 0  0.11146 0.00003 2 0
  68 1237665535465226954 234.081289  22.143133 20.641 0  0.47036 0.00015 2 0
  69 1237665535465291998 234.082204  21.990364 17.736 0  0.03997 0.00005 2 1
  70 1237665371720384726 234.084418  21.275297 19.193 0  0.17940 0.00015 1 0
  71 1237665371720385079 234.085446  21.299904 18.995 0  0.18814 0.00012 1 0
  72 1237665442605367534 234.085649  21.243074 18.943 0  0.11180 0.00021 1 0
  73 1237665372793929818 234.087184  22.336864 15.758 0  0.00001 0.00001 2 0
  74 1237665372257125137 234.088635  21.884813 18.822 0  0.24253 0.00016 1 0
  75 1237665372793930586 234.090873  22.381939 20.811 0  0.62795 0.00022 2 0
  76 1237665442605367631 234.092307  21.226160 18.747 0  0.21314 0.00012 1 0
  77 1237665534928486606 234.093296  21.501317 16.423 0  0.04042 0.00001 2 1
  78 1237665372257124670 234.095483  21.867273 18.434 1  0.54089 0.00015 2 0
  79 1237665371720384921 234.096461  21.288299 18.959 0  0.03971 0.00011 1 1
  80 1237665534928486668 234.097687  21.617057 18.351 0  0.08534 0.00008 1 0
  81 1237665372257190003 234.098116  21.823003 17.236 0  0.15064 0.00003 2 0
  82 1237665371720385065 234.101833  21.352194 18.742 0  0.03927 0.00017 1 1
  83 1237665372793995758 234.102141  22.183357 20.324 1  3.88666 0.00053 2 0
  84 1237665372257125193 234.103285  21.853875 21.141 0  0.68175 0.00017 2 0
  85 1237665372257190034 234.104665  21.755365 17.741 0  0.14293 0.00001 2 0
  86 1237665535465291801 234.107326  22.085460 14.937 1 -0.00002 0.00001 2 0
  87 1237665372257190353 234.108811  21.840232 19.686 0  0.23029 0.00009 1 0
  88 1237665372793995379 234.110156  22.202390 16.089 0  0.03857 0.00001 2 1
  89 1237665372793929945 234.113064  22.307668 16.902 0  0.06794 0.00001 2 0
  90 1237665535465292461 234.117939  21.966722 20.012 0  0.56949 0.00009 2 0
  91 1237665535465292230 234.117952  22.003584 20.002 1  2.37133 0.00097 2 0
  92 1237665372793930025 234.119937  22.312168 18.660 0  0.20976 0.00008 1 0
  93 1237665371720384712 234.120805  21.375178 14.867 0  0.04137 0.00001 2 1
  94 1237665371720384695 234.121398  21.422860 16.523 0  0.04304 0.00001 2 1
  95 1237665534928486496 234.124328  21.529379 19.031 0  0.23934 0.00013 1 0
  96 1237665429179400466 234.124784  21.131766 18.167 0  0.14339 0.00017 1 0
  97 1237665371720384808 234.127320  21.456954 18.000 0  0.14638 0.00011 1 0
  98 1237665534928486567 234.127341  21.663265 17.315 0  0.08919 0.00002 2 0
  99 1237665535465292722 234.127906  22.128051 20.814 0  0.58955 0.00032 2 0
 100 1237665372793995408 234.128596  22.192588 16.790 0  0.13468 0.00002 2 0
 101 1237665534928486601 234.129068  21.592041 20.599 1  0.00020 0.00006 2 0
 102 1237665372257190814 234.129629  21.870457 20.520 0  0.54242 0.00013 2 0
 103 1237665372257189922 234.129868  21.808674 18.643 0  0.08990 0.00002 1 0
 104 1237665535465292135 234.130799  22.052390 18.674 0  0.19164 0.00009 1 0
 105 1237665372793930414 234.131897  22.346330 20.386 0  0.62333 0.00018 2 0
 106 1237665372793930673 234.134358  22.343096 20.573 0  0.62601 0.00017 2 0
 107 1237665372257190159 234.134476  21.832062 18.740 0  0.23458 0.00006 1 0
 108 1237665442605367638 234.134951  21.213004 18.787 0  0.21349 0.00008 1 0
 109 1237665534928486693 234.135382  21.568684 18.165 0  0.13410 0.00007 1 0
 110 1237665535465292521 234.137229  21.946783 19.313 0  0.19124 0.00010 1 0
 111 1237665372257190245 234.138166  21.912191 20.249 1  2.89673 0.00000 2 0
 112 1237665371720384720 234.140816  21.421661 17.855 0  0.09775 0.00003 1 0
 113 1237665372793995306 234.144011  22.175140 19.150 0  0.55613 0.00018 2 0
 114 1237665372793995394 234.144129  22.266018 17.763 0  0.13613 0.00001 2 0
 115 1237665372793995857 234.147666  22.168798 20.471 0  0.55191 0.00024 2 0
 116 1237665372793995557 234.148347  22.231206 18.751 0  0.13505 0.00009 1 0
 117 1237665372257190553 234.151488  21.743166 19.442 0  0.27067 0.00020 1 0
 118 1237665372793929958 234.154501  22.385662 17.173 0  0.09837 0.00002 2 0
 119 1237665535465292431 234.155770  22.083652 18.987 0  0.27146 0.00012 1 0
 120 1237665536002097523 234.158906  22.444125 21.073 1  2.44742 0.00052 2 0
 121 1237665534928486778 234.159583  21.543401 18.492 0  0.04127 0.00008 1 1
 122 1237665372793995567 234.161978  22.174019 17.679 0  0.08429 0.00011 1 0
 123 1237665372257189939 234.163929  21.817027 18.933 0  0.33040 0.00009 2 0
 124 1237665371720384834 234.164349  21.416435 17.910 0  0.17895 0.00006 1 0
 125 1237665535465291894 234.166940  22.089122 20.089 0  0.47268 0.00011 2 0
 126 1237665442605433114 234.168097  21.203647 18.829 0  0.14562 0.00008 1 0
 127 1237665372793995421 234.168217  22.254571 18.852 0  0.04095 0.00008 1 1
 128 1237665534928486768 234.169106  21.614193 18.976 0  0.13420 0.00006 1 0
 129 1237665535465291844 234.169298  22.144732 17.336 0  0.04399 0.00003 2 1
 130 1237665442605432969 234.171379  21.151925 15.436 0  0.04070 0.00001 2 1
 131 1237665371720384849 234.171882  21.360045 18.537 0  0.23574 0.00009 1 0
 132 1237665535465292065 234.172192  21.989613 15.237 0  0.03999 0.00001 2 1
 133 1237665535465292094 234.174865  21.938023 18.773 1  0.58358 0.00018 2 0
 134 1237665429179400344 234.175596  21.115553 19.667 0 -0.00003 0.00007 2 0
 135 1237665372257190167 234.176463  21.889242 17.185 0  0.02336 0.00001 2 0
 136 1237665534928551955 234.177070  21.477275 18.748 0  0.18881 0.00015 1 0
 137 1237665372793995670 234.177268  22.351894 19.693 0  0.06834 0.00007 1 0
 138 1237665429179400245 234.177349  21.129850 16.901 1 -0.00019 0.00001 2 0
 139 1237665429179400343 234.177379  21.114950 17.041 0  0.04113 0.00007 1 1
 140 1237665535465292059 234.180703  22.041472 18.385 0  0.12566 0.00002 1 0
 141 1237665535465292153 234.182384  22.013940 18.551 0  0.09612 0.00006 1 0
 142 1237665372257190109 234.183376  21.746097 17.047 0  0.06779 0.00001 2 0
 143 1237665372793995431 234.186766  22.271953 17.824 0  0.06794 0.00006 1 0
 144 1237665372257190082 234.187294  21.845695 18.579 1 -0.00015 0.00002 2 0
 145 1237665442605433197 234.189240  21.156211 20.520 1  0.00010 0.00007 2 0
 146 1237665371720384634 234.190950  21.372104 16.296 1 -0.00015 0.00001 2 0
 147 1237665372793995799 234.192178  22.323987 20.889 0  0.47137 0.00017 2 0
 148 1237665371720384758 234.192411  21.394348 17.869 0  0.16709 0.00009 1 0
 149 1237665372257190055 234.193410  21.897499 18.104 0  0.12678 0.00006 1 0
 150 1237665371720450292 234.193475  21.265312 18.548 0  0.14498 0.00010 1 0
 151 1237665372257189969 234.193740  21.775274 17.061 1 -0.00092 0.00001 2 0
 152 1237665534928486700 234.195782  21.676157 18.467 0  0.15666 0.00002 1 0
 153 1237665371720450536 234.200756  21.247523 19.671 0  0.30378 0.00016 1 0
 154 1237665371720384852 234.200808  21.415126 18.083 0  0.15711 0.00009 1 0
 155 1237665535465292531 234.201275  22.072020 20.868 0  0.55540 0.00022 2 0
 156 1237665371720384930 234.203145  21.441514 19.198 0  0.15737 0.00007 1 0
 157 1237665372257190563 234.204815  21.849560 18.912 0  0.30540 0.00009 1 0
 158 1237665536002097396 234.206645  22.412644 17.526 0  0.12482 0.00001 2 0
 159 1237665371720384612 234.207989  21.429399 20.779 0  0.55660 0.00015 2 0
 160 1237665534928487000 234.208432  21.645796 19.234 0  0.39961 0.00027 1 0
 161 1237665372257190215 234.208538  21.723321 18.765 0  0.27096 0.00015 1 0
 162 1237665371720385249 234.210375  21.353248 19.291 0  0.32918 0.00014 1 0
 163 1237665535465292652 234.210379  21.977085 19.510 0  0.43773 0.00009 1 0
 164 1237665372257190180 234.211073  21.864458 18.478 0  0.30997 0.00006 2 0
 165 1237665534928487245 234.212828  21.630387 21.076 0  0.76567 0.00016 2 0
 166 1237665534928552375 234.215737  21.540399 19.096 0  0.18909 0.00013 1 0
 167 1237665535465292147 234.216239  22.110110 17.992 0  0.04349 0.00008 1 1
 168 1237665429179400890 234.217378  21.024979 20.014 1 -0.00041 0.00003 2 0
 169 1237665535465292167 234.220834  22.035525 17.984 0  0.23465 0.00011 1 0
 170 1237665535465357783 234.220935  21.955541 20.981 0  0.58401 0.00016 2 0
 171 1237665372257190309 234.221069  21.746731 18.758 0  0.12685 0.00008 1 0
 172 1237665372257190618 234.221229  21.844800 19.412 0  0.23533 0.00014 1 0
 173 1237665534928552332 234.221901  21.460597 18.668 0  0.12758 0.00010 1 0
 174 1237665371720384786 234.222362  21.382015 18.664 0  0.24963 0.00002 1 0
 175 1237665372257190666 234.223014  21.809942 19.390 0  0.42987 0.00011 1 0
 176 1237665534928552460 234.223997  21.567574 18.417 0  0.19215 0.00011 1 0
 177 1237665536002097428 234.227614  22.373195 17.306 0  0.06569 0.00001 2 0
 178 1237665536002097392 234.229530  22.464886 18.533 0  0.12338 0.00009 1 0
 179 1237665534928552312 234.230073  21.549623 17.521 0  0.14383 0.00003 2 0
 180 1237665534928552186 234.231448  21.566640 16.533 0  0.04206 0.00002 2 1
 181 1237665372257255818 234.231483  21.714276 19.389 0  0.19151 0.00006 1 0
 182 1237665534928552176 234.231681  21.587017 17.926 0  0.19250 0.00005 1 0
 183 1237665534928552305 234.238435  21.592861 18.259 0  0.19221 0.00013 1 0
 184 1237665536002162969 234.239469  22.357158 17.976 0  0.06846 0.00006 1 0
 185 1237665535465357325 234.239565  21.966947 18.331 1  1.90783 0.00031 2 0
 186 1237665371720450188 234.239704  21.336284 18.049 0  0.14326 0.00006 1 0
 187 1237665372257190203 234.239851  21.833686 19.122 0  0.23440 0.00010 1 0
 188 1237665372257190293 234.240877  21.869402 19.248 0  0.23579 0.00007 1 0
 189 1237665442605432884 234.244168  21.159055 16.646 0  0.12884 0.00003 2 0
 190 1237665372793995536 234.244954  22.203895 17.962 0  0.27149 0.00008 1 0
 191 1237665372793995694 234.245383  22.248402 20.275 1  1.09636 0.00014 2 0
 192 1237665536002097399 234.248289  22.479580 17.120 0  0.06537 0.00001 2 0
 193 1237665371720450220 234.248311  21.245659 17.124 0  0.14600 0.00003 2 0
 194 1237665372257255711 234.249065  21.706099 19.362 0  0.18906 0.00009 1 0
 195 1237665371720450221 234.251122  21.249806 18.899 0  0.14814 0.00010 1 0
 196 1237665372257255461 234.251334  21.736609 21.115 0  0.58307 0.00021 2 0
 197 1237665536002097433 234.252993  22.417815 17.672 0  0.14646 0.00002 2 0
 198 1237665535465292102 234.254331  22.061882 18.163 1 -0.00001 0.00001 2 0
 199 1237665429179466184 234.255061  21.030676 20.400 1 -0.00015 0.00005 2 0
 200 1237665534928552803 234.255268  21.622448 20.841 0  0.56722 0.00020 2 0
 201 1237665372793996011 234.256098  22.237863 20.785 0  0.51211 0.00017 2 0
 202 1237665372793995918 234.256925  22.335048 19.721 0  0.18256 0.00010 1 0
 203 1237665372793996072 234.257217  22.184789 19.691 0  0.05159 0.00008 1 0
 204 1237665534928552232 234.257703  21.549511 17.545 0  0.11312 0.00002 2 0
 205 1237665372257256028 234.260100  21.697265 20.790 0  0.67446 0.00012 2 0
 206 1237665372257255916 234.261038  21.798809 19.704 0  0.55602 0.00016 2 0
 207 1237665371720450215 234.265491  21.282717 17.228 0  0.14192 0.00003 2 0
 208 1237665372257255715 234.266182  21.724102 18.435 0  0.18982 0.00010 1 0
 209 1237665534928552334 234.266960  21.501189 18.567 0  0.21093 0.00011 1 0
 210 1237665372794061291 234.269115  22.142893 20.673 1 -0.00082 0.00009 2 0
 211 1237665371720450417 234.269447  21.334930 19.217 0  0.04110 0.00002 1 1
 212 1237665371720450547 234.270889  21.374968 19.026 0  0.19193 0.00018 1 0
 213 1237665371720450241 234.271835  21.241086 17.540 0  0.09677 0.00003 2 0
 214 1237665429179466280 234.277060  21.009194 20.243 0  0.56938 0.00014 2 0
 215 1237665535465292177 234.277725  22.089353 18.555 0  0.20080 0.00006 1 0
 216 1237665372793995956 234.277776  22.335012 19.394 0  0.46937 0.00012 2 0
 217 1237665372257255558 234.278709  21.733798 19.149 0  0.19017 0.00009 1 0
 218 1237665372257255968 234.278965  21.786175 17.946 0  0.91131 0.00009 1 0
 219 1237665372257255526 234.279365  21.845378 18.850 0  0.25211 0.00007 1 0
 220 1237665442605433257 234.280593  21.147737 19.314 0  0.34771 0.00004 1 0
 221 1237665371720450244 234.281182  21.228988 15.790 0  0.09703 0.00005 1 0
 222 1237665372257255730 234.281215  21.654139 18.940 0  0.25227 0.00009 1 0
 223 1237665536002163150 234.281735  22.436840 18.602 0  0.17003 0.00013 1 0
 224 1237665372257255554 234.281963  21.752084 17.949 0  0.04136 0.00008 1 1
 225 1237665372793995535 234.282720  22.306939 18.930 0  0.19201 0.00007 1 0
 226 1237665372257255853 234.283188  21.664984 19.608 0  0.43583 0.00003 1 0
 227 1237665534928552996 234.284201  21.428455 20.515 0  0.59134 0.00019 2 0
 228 1237665372257190218 234.285133  21.866019 18.747 0  0.19094 0.00011 1 0
 229 1237665371720450247 234.285530  21.223320 20.611 0  0.70197 0.00012 2 0
 230 1237665534928552569 234.285936  21.571080 21.175 1 -0.00043 0.00010 2 0
 231 1237665535465357777 234.286662  22.093571 20.796 0  0.50611 0.00018 2 0
 232 1237665429179465853 234.287387  21.057355 17.491 0  0.09628 0.00002 2 0
 233 1237665534928552647 234.287869  21.481527 19.518 0  0.56962 0.00010 2 0
 234 1237665536002097273 234.290240  22.495249 18.354 0  0.12497 0.00008 1 0
 235 1237665536002163001 234.291273  22.369735 19.406 1  1.21016 0.00014 2 0
 236 1237665372257256135 234.293752  21.681526 19.083 0  0.23016 0.00009 1 0
 237 1237665372794061092 234.294137  22.212826 18.718 0  0.37332 0.00010 1 0
 238 1237665372257256094 234.295535  21.714782 20.410 0  0.58703 0.00025 2 0
 239 1237665371720450257 234.295824  21.238032 17.075 0  0.14351 0.00003 2 0
 240 1237665371720450447 234.296820  21.210244 18.263 0  0.23613 0.00013 1 0
 241 1237665372794060946 234.297123  22.185053 17.350 0  0.12719 0.00003 2 0
 242 1237665372257256492 234.297603  21.649762 20.807 0  0.58434 0.00013 2 0
 243 1237665372257255850 234.300037  21.724844 19.404 0  0.19105 0.00007 1 0
 244 1237665534928553017 234.303119  21.449290 20.123 0  0.59274 0.00016 2 0
 245 1237665371720450137 234.304959  21.280463 19.488 1  0.00011 0.00018 2 0
 246 1237665535465357489 234.306001  21.994109 17.074 0  0.12732 0.00003 2 0
 247 1237665372794061156 234.306749  22.271517 20.176 1 -0.00040 0.00006 2 0
 248 1237665429179466362 234.307714  21.003317 19.718 0  0.27690 0.00019 1 0
 249 1237665372257256188 234.309642  21.687660 20.963 0  0.64738 0.00015 2 0
 250 1237665372793996096 234.309899  22.280395 20.420 0  0.47587 0.00013 2 0
 251 1237665372257256091 234.310228  21.747331 19.057 0  0.24510 0.00013 1 0
 252 1237665372794061409 234.311107  22.155383 20.121 0  0.45765 0.00013 2 0
 253 1237665429179466383 234.312027  20.996449 20.923 0  0.60494 0.00030 2 0
 254 1237665534928552042 234.314028  21.589782 16.944 0  0.10720 0.00002 2 0
 255 1237665536002163453 234.314135  22.416651 20.078 0  0.54253 0.00014 2 0
 256 1237665372257256211 234.314616  21.673051 19.065 0  0.21054 0.00018 1 0
 257 1237665535465357363 234.316260  21.866032 19.739 1  0.29497 0.00001 2 0
 258 1237665442605498734 234.317787  21.100232 18.893 0  0.23458 0.00008 1 0
 259 1237665372257256061 234.318287  21.791168 19.011 0  0.29519 0.00012 1 0
 260 1237665536002163042 234.319263  22.352466 18.500 0  0.12448 0.00009 1 0
 261 1237665371720450237 234.319938  21.343971 17.732 0  0.14247 0.00003 2 0
 262 1237665371720450266 234.320768  21.263384 16.881 0  0.11201 0.00004 2 0
 263 1237665535465357620 234.320902  21.946908 18.446 0  0.12803 0.00009 1 0
 264 1237665372794060930 234.322072  22.270265 17.933 0  0.16935 0.00011 1 0
 265 1237665535465357715 234.322643  21.967858 18.939 0  0.12872 0.00008 1 0
 266 1237665429179466029 234.323593  21.007230 18.697 0  0.27607 0.00009 1 0
 267 1237665372794061158 234.323816  22.234437 19.048 0  0.04195 0.00016 1 1
 268 1237665372794061095 234.324373  22.265909 18.538 0  0.37152 0.00010 2 0
 269 1237665534928552617 234.324995  21.606382 19.395 0  0.46570 0.00010 2 0
 270 1237665372257255722 234.325196  21.806342 18.627 0  0.04015 0.00016 1 1
 271 1237665372257255719 234.326692  21.810493 17.888 0  0.33038 0.00006 2 0
 272 1237665371720450359 234.326959  21.222853 18.464 0  0.23382 0.00009 1 0
 273 1237665535465357565 234.327341  21.893353 18.550 0  0.12590 0.00010 1 0
 274 1237665372257256260 234.328778  21.657683 20.075 0  0.33033 0.00012 1 0
 275 1237665371720450326 234.329556  21.376177 17.871 0  0.19211 0.00010 1 0
 276 1237665371720515866 234.330374  21.172142 18.828 0  0.23592 0.00009 1 0
 277 1237665372794061113 234.330626  22.126970 18.702 0  0.36862 0.00013 1 0
 278 1237665535465357733 234.331247  21.880174 18.852 0  0.12864 0.00012 1 0
 279 1237665372257255665 234.332823  21.649931 17.679 0  0.04113 0.00004 2 1
 280 1237665372794061093 234.332968  22.292666 18.621 0  0.12532 0.00011 1 0
 281 1237665372794061328 234.333343  22.253755 19.271 0  0.24075 0.00010 1 0
 282 1237665372794060938 234.333984  22.272130 18.652 0  0.12485 0.00006 1 0
 283 1237665372794061418 234.334706  22.196344 20.849 0  0.51555 0.00016 2 0
 284 1237665536002163058 234.335154  22.374836 17.512 0  0.12974 0.00003 2 0
 285 1237665536002163078 234.336342  22.332983 17.653 0  0.12715 0.00003 2 0
 286 1237665536002163024 234.338292  22.393932 17.341 0  0.12768 0.00002 2 0
 287 1237665429179466491 234.338593  20.965653 20.671 0  0.59026 0.00013 2 0
 288 1237665535465357627 234.340936  21.919266 19.337 0  0.19453 0.00013 1 0
 289 1237665536002163026 234.341537  22.386241 18.326 0  0.12368 0.00008 1 0
 290 1237665536002163023 234.341600  22.389348 15.654 0  0.12569 0.00002 2 0
 291 1237665536002163014 234.342706  22.415393 18.203 0  0.12780 0.00007 1 0
 292 1237665536002163027 234.346996  22.398041 18.892 0  0.12450 0.00006 1 0
 293 1237665535465358117 234.347277  21.880598 20.107 0  0.46273 0.00012 2 0
 294 1237665535465357925 234.347591  22.055409 18.628 0  0.12618 0.00013 1 0
 295 1237665429179465983 234.348751  20.950957 16.715 0  0.05070 0.00001 2 0
 296 1237665371720450262 234.349485  21.341160 17.825 0  0.09783 0.00002 1 0
 297 1237665534928618364 234.349753  21.467041 20.499 0  0.56825 0.00019 2 0
 298 1237665372257255878 234.350089  21.651105 19.626 0  0.09077 0.00008 1 0
 299 1237665372794061452 234.350249  22.197516 20.296 0  0.51107 0.00008 2 0
 300 1237665535465357576 234.351987  21.916708 17.846 0  0.12584 0.00006 1 0
 301 1237665371720515804 234.354166  21.172909 17.061 0  0.09632 0.00003 2 0
 302 1237665372794061157 234.354775  22.305856 19.004 0  0.20880 0.00008 1 0
 303 1237665372794061099 234.354943  22.296998 18.720 0  0.04052 0.00014 1 1
 304 1237665442605498917 234.355035  21.090818 20.792 1 -0.00002 0.00010 2 0
 305 1237665429179466041 234.355090  21.031643 18.394 0  0.23478 0.00010 1 0
 306 1237665535465423185 234.355972  21.868624 19.074 0  0.33281 0.00011 1 0
 307 1237665535465423050 234.356439  21.854174 17.420 0  0.17939 0.00003 2 0
 308 1237665535465357515 234.356873  22.033217 18.516 0  0.12589 0.00004 2 0
 309 1237665535465357517 234.357928  22.023552 16.098 0  0.12719 0.00010 7 0
 310 1237665535465357513 234.358187  22.024688 17.053 0  0.12655 0.00006 1 0
 311 1237665372257255598 234.358719  21.743803 14.171 0  0.04056 0.00001 2 1
 312 1237665372257256175 234.361626  21.802537 18.990 0  0.17905 0.00012 1 0
 313 1237665534928552272 234.362331  21.613467 16.058 0  0.04514 0.00001 2 1
 314 1237665535465357495 234.362547  22.070741 17.214 0  0.12835 0.00003 2 0
 315 1237665429179466799 234.363125  20.972703 21.058 0  0.59245 0.00017 2 0
 316 1237665535465357514 234.364239  22.017065 18.737 0  0.12894 0.00008 1 0
 317 1237665535465357405 234.364397  21.911787 18.711 0  0.12501 0.00008 1 0
 318 1237665372794061020 234.364416  22.112728 17.532 0  0.12392 0.00001 2 0
 319 1237665372257321330 234.364958  21.642883 19.087 0  0.24703 0.00007 1 0
 320 1237665372794061107 234.364992  22.269131 18.838 0  0.36826 0.00019 2 0
 321 1237665535465423197 234.365139  21.847461 18.264 0  0.17951 0.00008 1 0
 322 1237665372257255600 234.365460  21.754980 18.853 0  0.19252 0.00007 1 0
 323 1237665371720515772 234.365824  21.271760 14.813 0  0.04010 0.00001 2 1
 324 1237665535465357545 234.368374  22.004525 18.187 0  0.22723 0.00007 1 0
 325 1237665535465423046 234.370454  21.883977 16.520 0  0.04235 0.00001 2 1
 326 1237665534928552341 234.370470  21.609686 18.382 0  0.23094 0.00010 1 0
 327 1237665534928618059 234.370470  21.486145 18.760 0  0.38242 0.00006 2 0
 328 1237665372257255674 234.370801  21.717058 18.252 0  0.12620 0.00003 1 0
 329 1237665536002163174 234.371779  22.519828 18.557 0  0.12679 0.00011 1 0
 330 1237665371720515975 234.371927  21.218412 18.854 0  0.16808 0.00013 1 0
 331 1237665536002163075 234.373252  22.415897 18.053 0  0.12416 0.00005 1 0
 332 1237665371720515987 234.373643  21.181690 20.251 1  0.76646 0.00007 2 0
 333 1237665535465423186 234.376929  21.911085 18.656 0  0.32986 0.00007 2 0
 334 1237665442605498595 234.377240  21.147866 18.669 0  0.04198 0.00007 1 1
 335 1237665535465358084 234.377677  21.969196 19.487 0  0.29101 0.00012 1 0
 336 1237665373330866423 234.378527  22.648683 20.034 1 -0.00011 0.00007 2 0
 337 1237665534928617827 234.378580  21.524961 19.285 0  0.19224 0.00007 1 0
 338 1237665534928617834 234.380723  21.515884 18.334 0  0.19200 0.00007 1 0
 339 1237665372794060901 234.381055  22.112005 19.200 0  0.12367 0.00015 1 0
 340 1237665536002163132 234.382395  22.319835 18.136 0  0.12404 0.00011 1 0
 341 1237665535465422864 234.382617  21.922825 16.727 0  0.13373 0.00005 1 0
 342 1237665372257256313 234.383078  21.712755 19.332 0  0.03825 0.00020 1 1
 343 1237665534928617837 234.383420  21.490802 18.587 0  0.19204 0.00009 1 0
 344 1237665372257321227 234.384012  21.696776 17.948 0  0.16789 0.00017 1 0
 345 1237665536002228637 234.387177  22.294062 18.746 0  0.09894 0.00010 1 0
 346 1237665534928618053 234.388485  21.532586 19.728 0  0.30845 0.00014 1 0
 347 1237665371720515875 234.388770  21.263469 18.225 0  0.23644 0.00008 1 0
 348 1237665372794061035 234.391260  22.139523 17.979 0  0.13320 0.00010 1 0
 349 1237665534928618082 234.392428  21.510797 20.671 0  0.54532 0.00012 2 0
 350 1237665372257255738 234.393714  21.811231 19.280 0  0.23542 0.00014 1 0
 351 1237665534928617725 234.394935  21.498890 17.140 0  0.19401 0.00003 2 0
 352 1237665536002163136 234.397009  22.345124 17.551 0  0.04095 0.00003 2 1
 353 1237665371720516137 234.398667  21.242467 19.999 0  0.67630 0.00011 2 0
 354 1237665372794061184 234.400553  22.192259 18.991 0  0.35397 0.00005 1 0
 355 1237665534928617735 234.401461  21.492049 16.866 0  0.08956 0.00010 1 0
 356 1237665535465423473 234.401744  21.895656 18.485 0  0.17026 0.00017 1 0
 357 1237665536002228507 234.402518  22.314136 17.371 0  0.12712 0.00003 2 0
 358 1237665372794061694 234.403212  22.129235 19.861 0  0.36945 0.00016 1 0
 359 1237665371720515794 234.403436  21.311940 18.251 0  0.03888 0.00006 1 1
 360 1237665534928618116 234.405900  21.498762 19.107 0  0.22749 0.00008 1 0
 361 1237665371720516459 234.406121  21.206055 19.182 0  0.58507 0.00023 2 0
 362 1237665535465423496 234.408500  21.883923 19.396 0  0.25299 0.00005 1 0
 363 1237665372794061136 234.409836  22.119639 19.548 0  0.36548 0.00016 1 0
 364 1237665536002163199 234.409867  22.428883 18.279 0  0.12521 0.00009 1 0
 365 1237665536002163212 234.411107  22.378116 19.062 0  0.12793 0.00011 1 0
 366 1237665429179531759 234.413093  21.038393 18.847 0  0.04047 0.00022 1 1
 367 1237665372794126471 234.413776  22.073415 18.257 0  0.12686 0.00008 1 0
 368 1237665536002228491 234.414673  22.355612 17.538 0  0.08452 0.00001 2 0
 369 1237665429179531589 234.414867  20.988042 18.451 0  0.14406 0.00008 1 0
 370 1237665536002228893 234.416136  22.297402 20.622 0  0.46805 0.00017 2 0
 371 1237665371720515973 234.416157  21.316542 19.503 0  0.12647 0.00008 1 0
 372 1237665372794060876 234.417417  22.254896 20.668 0  0.39080 0.00007 2 0
 373 1237665536002228513 234.417614  22.318579 17.948 0  0.13499 0.00009 1 0
 374 1237665372257321334 234.418315  21.734157 17.804 0  0.04060 0.00010 1 1
 375 1237665372257255690 234.418585  21.773806 16.118 0  0.04397 0.00001 2 1
 376 1237665535465423188 234.420092  21.985901 18.187 0  0.29138 0.00006 2 0
 377 1237665536002228937 234.421572  22.286881 20.393 0  0.47404 0.00017 2 0
 378 1237665534928617730 234.421820  21.547279 19.595 1  2.20980 0.00042 2 0
 379 1237665372257321589 234.422118  21.601569 19.961 0  0.08969 0.00004 1 0
 380 1237665372794061131 234.422239  22.167656 18.383 0  0.24174 0.00009 1 0
 381 1237665372257321233 234.423748  21.673366 18.470 0  0.10736 0.00011 1 0
 382 1237665371720515655 234.426820  21.194959 18.649 0  0.04282 0.00014 1 1
 383 1237665371720515912 234.427444  21.129970 18.251 0  0.15795 0.00007 1 0
 384 1237665534928617955 234.428570  21.406650 18.370 0  0.14600 0.00007 1 0
 385 1237665372257321541 234.430385  21.669529 19.951 0  0.46622 0.00011 2 0
 386 1237665373330866482 234.433564  22.606523 17.184 0  0.12658 0.00003 2 0
 387 1237665536002228315 234.434714  22.286940 20.655 0  0.46943 0.00014 2 0
 388 1237665372794126485 234.436203  22.091480 18.428 0  0.19262 0.00010 1 0
 389 1237665372257321108 234.436476  21.746982 18.758 1  0.00005 0.00002 2 0
 390 1237665536002228656 234.436716  22.348794 18.841 0  0.29202 0.00008 1 0
 391 1237665536002228976 234.436791  22.297166 19.956 0  0.47441 0.00013 2 0
 392 1237665536002162942 234.438343  22.426202 13.823 0  0.02440 0.00001 2 0
 393 1237665535465423918 234.438365  21.849162 21.023 0  0.50792 0.00018 2 0
 394 1237665372257321312 234.438969  21.764211 19.219 0  0.37062 0.00014 1 0
 395 1237665536002228520 234.439342  22.364156 18.013 0  0.29180 0.00007 2 0
 396 1237665372257321130 234.440018  21.722837 19.207 0  0.46728 0.00015 2 0
 397 1237665372257321154 234.440148  21.617538 19.322 1  2.30624 0.00017 2 0
 398 1237665371720515913 234.441292  21.148298 18.214 0  0.15741 0.00011 1 0
 399 1237665535465422875 234.441420  22.040778 18.373 0  0.17049 0.00011 1 0
 400 1237665372257321129 234.441587  21.722047 17.941 0  0.08735 0.00008 1 0
 401 1237665372794126488 234.442118  22.101352 20.037 1  2.20898 0.00041 2 0
 402 1237665373330932055 234.442157  22.508831 20.572 0  0.38836 0.00010 1 0
 403 1237665534928618162 234.442934  21.551232 19.516 0  0.33841 0.00015 1 0
 404 1237665534928617605 234.443658  21.434059 18.778 0  0.13304 0.00010 1 0
 405 1237665442605498694 234.446438  21.105719 18.520 0  0.21242 0.00008 1 0
 406 1237665371720515892 234.446647  21.265192 18.565 0  0.16772 0.00009 1 0
 407 1237665535465423955 234.446950  21.812075 20.508 0  0.62847 0.00015 2 0
 408 1237665534928617944 234.447725  21.529368 18.503 0  0.04013 0.00016 1 1
 409 1237665372257321355 234.449270  21.669932 18.864 0  0.23590 0.00002 1 0
 410 1237665372257321894 234.450508  21.778960 20.676 0  0.55733 0.00015 2 0
 411 1237665534928618570 234.454449  21.417383 20.468 0  0.61108 0.00016 2 0
 412 1237665536002229009 234.455862  22.318809 20.136 0  0.50492 0.00013 2 0
 413 1237665442605499149 234.456032  21.094740 18.766 0  0.21308 0.00012 1 0
 414 1237665442605564335 234.459198  21.027651 20.375 0  0.67147 0.00008 2 0
 415 1237665371720515827 234.459430  21.215358 16.309 0  0.04198 0.00001 2 1
 416 1237665535465423648 234.459548  21.835523 19.866 0  0.22781 0.00008 1 0
 417 1237665429179531434 234.460004  20.984680 20.824 0  0.75234 0.00012 2 0
 418 1237665372257321573 234.460710  21.697859 19.435 0  0.37014 0.00008 1 0
 419 1237665534928618233 234.461161  21.500474 19.471 0  0.23034 0.00010 1 0
 420 1237665371720515943 234.461654  21.174622 18.904 0  0.31100 0.00010 2 0
 421 1237665371720515759 234.461757  21.180348 20.751 0  0.52640 0.00035 2 0
 422 1237665429179531433 234.461781  20.981372 18.903 0  0.35152 0.00007 2 0
 423 1237665371720516217 234.464582  21.277262 20.115 1  0.00005 0.00002 2 0
 424 1237665372257321139 234.468557  21.723760 18.336 0  0.28360 0.00007 1 0
 425 1237665372794126516 234.469786  22.073851 17.051 0  0.12731 0.00003 2 0
 426 1237665534928683307 234.471524  21.356635 18.648 0  0.14540 0.00005 1 0
 427 1237665373330932090 234.471605  22.536980 20.361 1  0.00021 0.00005 2 0
 428 1237665372794061193 234.474114  22.253932 18.305 0  0.12471 0.00006 1 0
 429 1237665373330866514 234.474119  22.623585 17.749 0  0.17060 0.00004 2 0
 430 1237665371720515927 234.474130  21.162342 19.155 0  0.09132 0.00012 1 0
 431 1237665372257321755 234.474580  21.573736 20.584 0  0.52742 0.00012 2 0
 432 1237665534928617967 234.475839  21.411163 18.214 0  0.14567 0.00008 1 0
 433 1237665536002228667 234.476180  22.373304 18.549 0  0.13427 0.00007 1 0
 434 1237665372257321010 234.477479  21.795332 20.621 0  0.62936 0.00023 2 0
 435 1237665373330866504 234.478628  22.654324 16.495 0  0.12678 0.00002 2 0
 436 1237665535465423095 234.479599  21.984070 17.672 0  0.17058 0.00002 2 0
 437 1237665535465423226 234.480870  21.926878 19.209 0  0.27202 0.00010 1 0
 438 1237665429179531457 234.481076  20.978518 17.976 0  0.04188 0.00018 1 1
 439 1237665534928618540 234.481672  21.515012 20.647 0  0.58371 0.00028 2 0
 440 1237665442605564331 234.483786  21.089691 19.138 0  0.37187 0.00005 2 0
 441 1237665536002228707 234.484266  22.432972 19.266 0  0.27258 0.00009 1 0
 442 1237665536002228366 234.484595  22.270357 15.687 0  0.02403 0.00001 2 0
 443 1237665429179531468 234.487410  20.966430 18.035 0  0.12491 0.00007 1 0
 444 1237665372257321236 234.487484  21.720636 18.938 0  0.27193 0.00013 1 0
 445 1237665534928683320 234.488061  21.373295 18.419 0  0.04092 0.00006 1 1
 446 1237665372794126486 234.488840  22.200000 19.125 0  0.07310 0.00002 1 0
 447 1237665373330866493 234.489120  22.702333 16.961 0  0.17079 0.00002 2 0
 448 1237665536002229054 234.490246  22.342194 19.820 0  0.42686 0.00012 1 0
 449 1237665442605564041 234.490367  21.072120 19.070 1  0.97105 0.00043 2 0
 450 1237665373330931950 234.491521  22.532735 17.867 0  0.08464 0.00009 1 0
 451 1237665372794126493 234.493191  22.191547 16.716 0  0.12794 0.00003 2 0
 452 1237665534928617603 234.493238  21.443902 18.856 0  0.15726 0.00007 1 0
 453 1237665536002228586 234.493283  22.249706 16.468 0  0.02360 0.00001 2 0
 454 1237665372257321568 234.493362  21.779913 20.378 0  0.46744 0.00017 2 0
 455 1237665372794127006 234.493717  22.045666 19.455 0  0.38453 0.00007 2 0
 456 1237665535465423568 234.494767  21.983571 19.840 0  0.24314 0.00006 1 0
 457 1237665372794126348 234.495582  22.238018 17.285 0  0.14585 0.00003 2 0
 458 1237665373330932154 234.495689  22.659462 20.446 0  0.50246 0.00015 2 0
 459 1237665372257321616 234.496132  21.731005 20.977 1 -0.00004 0.00005 2 0
 460 1237665534928683526 234.497426  21.420129 20.863 0  0.52658 0.00012 2 0
 461 1237665373330932019 234.497951  22.551320 19.075 0  0.23055 0.00008 1 0
 462 1237665535465423319 234.498016  21.902274 19.856 0  0.42338 0.00007 1 0
 463 1237665535465423107 234.499077  21.975473 18.507 0  0.12526 0.00002 1 0
 464 1237665372257321369 234.499574  21.702908 18.872 0  0.13330 0.00002 1 0
 465 1237665534928683037 234.500146  21.417567 18.861 0  0.14639 0.00008 1 0
 466 1237665534928617958 234.500420  21.527714 20.102 1 -0.00049 0.00006 2 0
 467 1237665372257321075 234.504396  21.638287 16.528 0  0.13298 0.00003 2 0
 468 1237665372257321279 234.504635  21.730141 19.157 0  0.33016 0.00010 1 0
 469 1237665534928683054 234.505804  21.430277 18.909 0  0.23003 0.00012 1 0
 470 1237665371720581392 234.508037  21.132997 18.622 0  0.12927 0.00006 1 0
 471 1237665534928617901 234.509069  21.502667 19.922 1 -0.00017 0.00019 1 0
 472 1237665372257321790 234.509647  21.611872 19.655 0  0.31820 0.00016 1 0
 473 1237665372257321292 234.509669  21.633463 18.783 0  0.13426 0.00011 1 0
 474 1237665372257386905 234.510514  21.578125 19.446 0  0.14909 0.00016 1 0
 475 1237665534928683436 234.511071  21.386004 18.610 0  0.19283 0.00009 1 0
 476 1237665535465423309 234.511114  21.967591 19.332 0  0.12520 0.00002 1 0
 477 1237665535465423992 234.512655  21.866022 21.022 0  0.67730 0.00033 2 0
 478 1237665429179597166 234.513503  20.894619 19.915 1  0.00015 0.00002 2 0
 479 1237665534928683344 234.514090  21.335237 18.503 0  0.14668 0.00007 1 0
 480 1237665536002228548 234.514719  22.460594 17.894 0  0.27317 0.00004 2 0
 481 1237665373330932021 234.515637  22.526407 18.392 0  0.23794 0.00009 1 0
 482 1237665535465423142 234.516518  21.907143 17.640 0  0.04244 0.00003 2 1
 483 1237665372794126363 234.518720  22.189585 18.138 1  1.57726 0.00059 2 0
 484 1237665536002229238 234.519523  22.249146 18.864 0  0.02436 0.00012 1 0
 485 1237665372794126651 234.520819  22.105948 19.193 0  0.14564 0.00009 1 0
 486 1237665372257321722 234.520952  21.695895 19.638 0  0.28205 0.00014 1 0
 487 1237665534928683197 234.521134  21.398244 18.568 0  0.08939 0.00002 1 0
 488 1237665371720515926 234.521312  21.270759 19.474 1  3.54688 0.00045 2 0
 489 1237665372257321241 234.522713  21.763353 19.093 0 -0.00028 0.00018 1 0
 490 1237665429179531557 234.524077  20.960149 18.076 0  0.04148 0.00008 1 1
 491 1237665534928683231 234.524322  21.328656 18.523 0  0.14525 0.00005 1 0
 492 1237665534928683332 234.525663  21.440535 18.188 0  0.22990 0.00009 1 0
 493 1237665535465423152 234.527540  21.915621 17.247 0  0.04362 0.00011 1 1
 494 1237665373330932372 234.527974  22.535470 20.287 0  0.27443 0.00017 1 0
 495 1237665536002228583 234.528501  22.333895 17.909 0  0.10932 0.00005 1 0
 496 1237665534928683440 234.529533  21.371207 20.978 1  2.35482 0.00033 2 0
 497 1237665535465488990 234.530008  21.815969 19.683 0  0.28383 0.00002 1 0
 498 1237665373330932215 234.530227  22.682862 20.931 1 -0.00105 0.00008 2 0
 499 1237665372794126644 234.534766  22.178461 18.459 0  0.20908 0.00007 1 0
 500 1237665535465423717 234.535522  21.912547 19.683 0  0.23850 0.00010 1 0
 501 1237665372257321690 234.537145  21.757117 20.378 0  0.55734 0.00012 2 0
 502 1237665373330932702 234.537214  22.493483 20.586 0  0.65700 0.00014 2 0
 503 1237665371720581405 234.537873  21.090651 18.347 0  0.14316 0.00007 1 0
 504 1237665535465422990 234.538327  21.952427 16.201 0  0.04142 0.00001 2 1
 505 1237665371720581393 234.538820  21.190106 18.644 0  0.08876 0.00002 1 0
 506 1237665373330932709 234.539632  22.488500 20.703 0  0.65734 0.00014 2 0
 507 1237665534928683185 234.539955  21.454710 18.219 0  0.12882 0.00008 1 0
 508 1237665372794127081 234.540339  22.063895 20.715 0  0.51855 0.00015 2 0
 509 1237665534928683543 234.541077  21.492429 19.295 0  0.40159 0.00013 1 0
 510 1237665373330932035 234.541787  22.531634 18.748 0  0.26459 0.00002 1 0
 511 1237665372257321811 234.541821  21.665500 19.577 0  0.27175 0.00018 1 0
 512 1237665536002228593 234.542343  22.338982 17.482 0  0.10949 0.00002 2 0
 513 1237665536002228765 234.542665  22.333179 18.663 0  0.06308 0.00003 1 0
 514 1237665372794192287 234.543582  22.002951 20.779 1 -0.00055 0.00012 2 0
 515 1237665534928683429 234.545862  21.486275 17.178 0  0.04466 0.00006 2 1
 516 1237665372257322127 234.547090  21.671333 20.879 0  0.62315 0.00016 2 0
 517 1237665372257386748 234.547713  21.564779 19.032 0  0.27074 0.00007 1 0
 518 1237665536002228617 234.547933  22.288820 17.910 0  0.17099 0.00006 1 0
 519 1237665536002293903 234.549123  22.234005 16.467 0  0.12717 0.00003 2 0
 520 1237665534928683388 234.549383  21.364441 18.760 0  0.14484 0.00009 1 0
 521 1237665536002293909 234.554673  22.235749 17.836 0  0.14610 0.00008 1 0
 522 1237665536002228594 234.555001  22.358079 17.577 0  0.06306 0.00001 2 0
 523 1237665534928683602 234.556035  21.439260 19.035 0  0.15707 0.00011 1 0
 524 1237665535465488660 234.556492  21.767657 18.861 0  0.28334 0.00008 1 0
 525 1237665534928683208 234.556705  21.452205 17.439 0  0.14265 0.00003 2 0
 526 1237665372794127082 234.557630  22.098664 20.465 0  0.52308 0.00021 2 0
 527 1237665372257386942 234.557728  21.621149 19.280 0  0.25370 0.00015 1 0
 528 1237665536002293878 234.561078  22.291770 19.947 1  1.02998 0.00018 2 0
 529 1237665536002228769 234.561299  22.360459 18.428 0  0.10881 0.00008 1 0
 530 1237665429179597191 234.561404  20.980470 20.563 0  0.49457 0.00013 2 0
 531 1237665535465423352 234.562162  21.947283 19.491 0  0.18907 0.00002 1 0
 532 1237665534928683273 234.563391  21.331768 15.604 0  0.03964 0.00001 2 1
 533 1237665534928683191 234.563666  21.495157 18.783 1 -0.00032 0.00002 2 0
 534 1237665372257321290 234.568035  21.760338 19.191 0  0.28154 0.00010 1 0
 535 1237665372257321220 234.568131  21.724000 17.580 0  0.04174 0.00004 2 1
 536 1237665371720581309 234.568654  21.191993 17.136 0  0.06069 0.00002 2 0
 537 1237665372257386586 234.570250  21.674706 15.768 0  0.03889 0.00001 2 1
 538 1237665535465488594 234.570466  21.926910 18.737 0  0.23301 0.00006 1 0
 539 1237665534928683252 234.570638  21.377892 17.586 0  0.14459 0.00001 2 0
 540 1237665534928683253 234.572099  21.381017 18.425 0  0.23063 0.00007 1 0
 541 1237665372794191997 234.572310  22.076448 20.552 0  0.36668 0.00015 2 0
 542 1237665371720581304 234.572732  21.249874 16.785 0  0.08821 0.00002 2 0
 543 1237665373330932039 234.573854  22.563351 18.510 0  0.20635 0.00015 1 0
 544 1237665535465488655 234.574431  21.814153 18.722 1  0.50415 0.00012 2 0
 545 1237665371720581330 234.575311  21.141373 19.252 0  0.37044 0.00008 2 0
 546 1237665371720581318 234.576727  21.187028 18.568 0  0.21133 0.00010 1 0
 547 1237665535465488761 234.579090  21.897287 18.017 0  0.03964 0.00010 1 1
 548 1237665535465488617 234.579468  21.866366 15.267 0  0.04261 0.00001 2 1
 549 1237665372257386656 234.581291  21.538272 15.035 0  0.04483 0.00001 2 1
 550 1237665372257386742 234.582718  21.687584 18.837 0  0.32965 0.00008 1 0
 551 1237665536002294067 234.583854  22.345023 18.180 0  0.23832 0.00010 1 0
 552 1237665371720581488 234.583892  21.202016 20.016 1  2.75883 0.00051 2 0
 553 1237665536002228767 234.583967  22.410572 19.167 0  0.13467 0.00006 1 0
 554 1237665371720581399 234.584080  21.245530 18.400 0  0.14261 0.00008 1 0
 555 1237665534928683271 234.585096  21.381990 16.467 0  0.04386 0.00004 1 1
 556 1237665372257386617 234.585276  21.627099 16.261 0  0.04124 0.00001 2 1
 557 1237665372794127111 234.588660  22.129542 20.941 0  0.52457 0.00016 2 0
 558 1237665536002294180 234.588693  22.229768 21.143 1  2.50904 0.00029 2 0
 559 1237665535465488863 234.591891  21.781257 18.355 0  0.14389 0.00007 1 0
 560 1237665372257386665 234.594285  21.541375 16.526 0  0.03978 0.00004 1 1
 561 1237665373330997455 234.594312  22.445830 17.044 0  0.12684 0.00001 2 0
 562 1237665536002293898 234.595404  22.332599 18.367 0  0.14572 0.00009 1 0
 563 1237665534928683453 234.596873  21.461339 19.063 0  0.04086 0.00009 1 1
 564 1237665535465488985 234.599282  21.963418 20.817 0  0.56537 0.00017 2 0
 565 1237665372794192003 234.599630  22.114434 17.621 0  0.14532 0.00001 2 0
 566 1237665371720581420 234.600352  21.145046 18.328 0  0.31005 0.00006 2 0
 567 1237665429179596985 234.601575  20.909954 17.542 0  0.15910 0.00003 2 0
 568 1237665373330932448 234.601702  22.613174 20.595 1  0.90568 0.02819 2 0
 569 1237665535465488993 234.603672  21.971282 19.050 0  0.22990 0.00013 1 0
 570 1237665536002294074 234.605184  22.306058 18.466 0  0.19319 0.00003 1 0
 571 1237665372257386640 234.606354  21.615983 18.499 0  0.12689 0.00009 1 0
 572 1237665442605564643 234.610635  21.031260 18.841 0  0.04302 0.00010 1 1
 573 1237665372257386646 234.611568  21.627141 18.907 0  0.12750 0.00005 1 0
 574 1237665372794192336 234.612450  22.079473 18.209 0  0.06803 0.00015 1 0
 575 1237665371720581693 234.613063  21.225084 20.071 0  0.41448 0.00010 2 0
 576 1237665373330997468 234.613308  22.462380 18.295 0  0.12735 0.00006 1 0
 577 1237665372257386645 234.613974  21.627821 17.740 0  0.12682 0.00001 2 0
 578 1237665534928748673 234.616609  21.298358 17.649 0  0.03991 0.00001 2 1
 579 1237665535465488873 234.617015  21.756265 18.518 0  0.03986 0.00007 1 1
 580 1237665534928683260 234.617577  21.471880 19.025 0  0.12712 0.00008 1 0
 581 1237665371720581418 234.618876  21.213397 18.546 0  0.06578 0.00003 1 0
 582 1237665535465488648 234.619060  21.910846 17.729 0  0.14381 0.00002 2 0
 583 1237665535465488729 234.619194  21.740463 19.041 0  0.12657 0.00008 1 0
 584 1237665372794192199 234.619686  22.041839 18.834 0  0.08442 0.00003 1 0
 585 1237665372257386602 234.620869  21.735191 18.125 0  0.12566 0.00002 1 0
 586 1237665535465489251 234.621551  21.751405 20.127 0  0.47167 0.00009 2 0
 587 1237665536002294083 234.621587  22.314221 17.875 0  0.23821 0.00007 1 0
 588 1237665372257387088 234.622826  21.622495 19.068 0  0.27161 0.00029 1 0
 589 1237665373330997813 234.623079  22.427545 21.044 1 -0.00055 0.00010 2 0
 590 1237665535465488719 234.623373  21.756570 18.419 0  0.12557 0.00009 1 0
 591 1237665371720581526 234.624632  21.158940 19.208 0  0.15211 0.00006 1 0
 592 1237665372794192188 234.625757  22.130785 18.779 0  0.09826 0.00007 1 0
 593 1237665371720646917 234.626119  21.065486 19.204 0  0.41496 0.00007 2 0
 594 1237665536002293802 234.627728  22.304815 18.023 0  0.23779 0.00009 1 0
 595 1237665442605629789 234.628700  21.022217 18.665 0  0.18956 0.00007 1 0
 596 1237665535465488692 234.630574  21.823764 15.847 0  0.04127 0.00001 2 1
 597 1237665373330997611 234.631944  22.547430 18.048 0  0.27450 0.00004 2 0
 598 1237665372257386766 234.633850  21.654095 18.162 0  0.12586 0.00010 1 0
 599 1237665535465488788 234.635461  21.740974 18.179 0  0.21813 0.00007 1 0
 600 1237665534928683767 234.636948  21.426051 19.411 0  0.37079 0.00007 2 0
 601 1237665535465488867 234.637727  21.837422 19.128 0  0.04208 0.00008 1 1
 602 1237665372794192211 234.639073  21.981003 18.941 0  0.23277 0.00006 1 0
 603 1237665534928683296 234.640246  21.387488 16.807 0  0.04195 0.00002 2 1
 604 1237665372257386847 234.640878  21.646051 19.552 0  0.12609 0.00002 1 0
 605 1237665534928683297 234.642137  21.389265 16.232 0  0.11195 0.00006 1 0
 606 1237665536002294313 234.642536  22.416418 20.589 0  0.64603 0.00015 2 0
 607 1237665535465554389 234.643896  21.739777 17.922 0  0.21687 0.00006 1 0
 608 1237665372257387493 234.644817  21.602733 21.163 0  0.61554 0.00016 2 0
 609 1237665535465488891 234.645694  21.777136 19.600 0  0.29065 0.00006 1 0
 610 1237665372257386694 234.646936  21.558295 17.936 0  0.14913 0.00005 1 0
 611 1237665372794192196 234.647159  22.111612 19.167 0  0.38889 0.00004 1 0
 612 1237665534928683285 234.648347  21.455139 17.683 0  0.14442 0.00003 2 0
 613 1237665535465488850 234.648690  21.950920 19.789 0  0.08930 0.00003 1 0
 614 1237665534928748981 234.649066  21.358036 18.600 0  0.19646 0.00008 1 0
 615 1237665372257386844 234.649675  21.676111 18.017 0  0.13453 0.00007 1 0
 616 1237665536002294098 234.651085  22.250369 18.958 0  0.26284 0.00013 1 0
 617 1237665372794192204 234.651178  22.066812 18.741 0  0.03872 0.00008 1 1
 618 1237665535465488700 234.651417  21.866085 17.358 0  0.04423 0.00002 2 1
 619 1237665536539099657 234.652158  22.647499 18.438 0  0.33257 0.00007 2 0
 620 1237665373330997489 234.652225  22.480250 15.914 0  0.03901 0.00002 2 1
 621 1237665372257452037 234.653993  21.514537 17.057 0  0.12692 0.00003 2 0
 622 1237665372794192193 234.654959  22.145192 20.367 1  3.04836 0.00031 2 0
 623 1237665372257387093 234.655081  21.687546 20.498 0  0.56941 0.00011 2 0
 624 1237665442605629629 234.655237  21.001607 18.328 0  0.22954 0.00003 1 0
 625 1237665534928748573 234.656176  21.343232 19.012 0  0.14495 0.00007 1 0
 626 1237665372794192163 234.656244  21.954415 17.936 0  0.14489 0.00009 1 0
 627 1237665371720647033 234.658266  21.100785 17.968 0  0.21909 0.00007 1 0
 628 1237665442605629625 234.659641  21.010854 19.287 0  0.34960 0.00009 1 0
 629 1237665373330997808 234.660283  22.514669 17.557 0  0.14057 0.00003 2 0
 630 1237665534928748880 234.661035  21.397667 18.202 0  0.14689 0.00007 1 0
 631 1237665536539099555 234.662636  22.726479 17.511 0  0.08436 0.00001 2 0
 632 1237665372794192154 234.663307  22.033386 18.319 0  0.21751 0.00009 1 0
 633 1237665534928748873 234.664001  21.419664 18.079 0  0.26443 0.00007 1 0
 634 1237665371720647011 234.666400  21.175448 18.635 0  0.12921 0.00010 1 0
 635 1237665372794192094 234.667460  21.998380 15.359 0  0.04349 0.00001 2 1
 636 1237665534928748681 234.668468  21.372094 17.381 0  0.03953 0.00004 2 1
 637 1237665372257387509 234.668794  21.637971 20.446 0  0.61687 0.00021 2 0
 638 1237665373330997522 234.669803  22.444096 17.152 0  0.02445 0.00001 2 0
 639 1237665372257386707 234.670292  21.589863 18.107 0  0.12559 0.00009 1 0
 640 1237665372794192386 234.670648  22.149467 20.711 1 -0.00014 0.00012 2 0
 641 1237665535465489245 234.670799  21.856911 19.507 0  0.56013 0.00026 2 0
 642 1237665371720581371 234.671442  21.205487 16.403 0  0.10194 0.00002 2 0
 643 1237665442605629808 234.671520  20.970863 20.775 1  0.00021 0.00011 2 0
 644 1237665371720646661 234.672191  21.189988 17.342 1 -0.00026 0.00001 2 0
 645 1237665535465488531 234.672700  21.861033 18.298 1  2.39502 0.00016 2 0
 646 1237665371720646663 234.675597  21.190409 17.905 0  0.10211 0.00006 1 0
 647 1237665534928748708 234.677380  21.316945 18.245 0  0.08942 0.00002 1 0
 648 1237665373330997626 234.677474  22.440338 19.266 0  0.23756 0.00009 1 0
 649 1237665534928749125 234.678203  21.380959 19.790 0  0.58408 0.00004 2 0
 650 1237665535465554455 234.678380  21.791084 19.771 0  0.51343 0.00003 1 0
 651 1237665536539099321 234.678636  22.698001 17.733 0  0.26425 0.00006 2 0
 652 1237665372257386727 234.678922  21.586835 17.108 0  0.12607 0.00003 2 0
 653 1237665372257386676 234.680468  21.662207 16.589 0  0.03972 0.00001 2 1
 654 1237665372257452451 234.680700  21.546865 19.344 0  0.14334 0.00007 1 0
 655 1237665535465553970 234.681356  21.754136 17.250 0  0.10789 0.00002 2 0
 656 1237665535465488704 234.682034  21.918337 17.792 0  0.17920 0.00008 1 0
 657 1237665372794192600 234.682204  21.954527 20.038 0  0.55997 0.00016 2 0
 658 1237665373330997622 234.682899  22.519837 18.186 0  0.20798 0.00008 1 0
 659 1237665535465554462 234.683135  21.765528 18.865 0  0.04265 0.00014 1 1
 660 1237665372257386768 234.683907  21.709239 19.071 0  0.15371 0.00010 1 0
 661 1237665372257452276 234.684469  21.502266 18.300 0  0.12597 0.00002 1 0
 662 1237665373330997667 234.686327  22.500496 18.107 0  0.20550 0.00012 1 0
 663 1237665429179662339 234.687334  20.909415 18.378 0  0.32459 0.00007 2 0
 664 1237665534928748700 234.689341  21.352964 17.678 0  0.14389 0.00003 2 0
 665 1237665373330997871 234.689987  22.505374 20.381 0  0.52302 0.00013 2 0
 666 1237665534928748706 234.690279  21.344528 17.928 0  0.14428 0.00011 1 0
 667 1237665372794192491 234.690503  22.078372 19.265 0  0.38871 0.00009 1 0
 668 1237665535465489248 234.690738  21.896687 19.667 0  0.46939 0.00010 2 0
 669 1237665372257387222 234.691433  21.663455 20.026 0  0.22761 0.00017 1 0
 670 1237665372257386717 234.694491  21.629930 18.783 0  0.12627 0.00016 1 0
 671 1237665371720647030 234.694842  21.186540 18.237 0  0.20881 0.00011 1 0
 672 1237665535465553957 234.695488  21.820208 18.100 0  0.13442 0.00009 1 0
 673 1237665534928748892 234.696109  21.448781 18.830 0  0.23643 0.00013 1 0
 674 1237665372257387209 234.696195  21.683742 20.202 0  0.61937 0.00011 2 0
 675 1237665536002294198 234.696991  22.244426 19.489 0  0.26305 0.00002 1 0
 676 1237665429179663083 234.697147  20.850011 20.936 0  0.64765 0.00023 2 0
 677 1237665373330997550 234.697552  22.438386 18.739 0  0.04183 0.00009 1 1
 678 1237665535465488733 234.697992  21.893542 18.827 0  0.23857 0.00017 1 0
 679 1237665535465489263 234.698421  21.901067 19.422 0  0.07275 0.00005 1 0
 680 1237665373330997677 234.700461  22.425606 18.858 0  0.13462 0.00006 1 0
 681 1237665372257452456 234.701497  21.573617 19.391 0  0.12601 0.00008 1 0
 682 1237665536002294015 234.702610  22.331145 18.386 0  0.21860 0.00010 1 0
 683 1237665535465553923 234.703553  21.851354 19.387 0  0.38546 0.00011 1 0
 684 1237665535465554238 234.703611  21.711064 17.462 0  0.03892 0.00001 2 1
 685 1237665535465555053 234.703709  21.791734 21.236 0  0.62527 0.00024 2 0
 686 1237665534928748750 234.704117  21.319019 16.308 0  0.04225 0.00002 2 1
 687 1237665371720647022 234.705683  21.220171 17.730 0  0.23188 0.00004 2 0
 688 1237665371720647024 234.709217  21.223080 18.698 0  0.12963 0.00011 1 0
 689 1237665535465554563 234.709384  21.877516 20.101 0  0.47298 0.00012 2 0
 690 1237665534928748733 234.709533  21.347043 18.664 1 -0.00006 0.00002 2 0
 691 1237665535465554144 234.710166  21.828956 15.102 0  0.04203 0.00007 5 1
 692 1237665536002294060 234.710458  22.250524 18.558 1 -0.00016 0.00002 2 0
 693 1237665535465554220 234.710466  21.731358 15.165 0  0.03663 0.00001 2 1
 694 1237665535465554146 234.710487  21.832598 17.187 0  0.04205 0.00004 2 1
 695 1237665535465554145 234.711377  21.839626 16.584 0  0.04188 0.00008 3 1
 696 1237665535465554212 234.713397  21.752352 17.263 0  0.04446 0.00002 2 1
 697 1237665536002294185 234.714339  22.367580 20.989 1  2.57545 0.00050 2 0
 698 1237665372794257947 234.714340  21.960902 20.966 1 -0.00008 0.00009 2 0
 699 1237665371720646969 234.714479  21.016625 18.256 0  0.17197 0.00004 1 0
 700 1237665372257386729 234.714773  21.656171 17.968 0  0.08814 0.00003 1 0
 701 1237665536002294191 234.715380  22.335914 19.522 0  0.22002 0.00002 1 0
 702 1237665534928748712 234.717335  21.392195 15.696 0  0.06086 0.00002 2 0
 703 1237665371720647051 234.717494  21.148492 17.788 0  0.23144 0.00004 2 0
 704 1237665372794192078 234.717623  22.127851 17.913 0  0.08903 0.00008 1 0
 705 1237665372257386776 234.718018  21.675460 18.696 0  0.14362 0.00009 1 0
 706 1237665535465554479 234.719720  21.794345 19.425 0  0.14401 0.00002 1 0
 707 1237665535465489326 234.720289  21.909115 20.298 0  0.47350 0.00014 2 0
 708 1237665535465554254 234.722041  21.721026 16.763 0  0.07273 0.00007 1 0
 709 1237665373330997633 234.723015  22.409299 17.698 0  0.21973 0.00004 2 0
 710 1237665536539100027 234.724806  22.762778 20.962 0  0.33154 0.00005 2 0
 711 1237665534928749287 234.725110  21.320784 19.962 0  0.41699 0.00009 2 0
 712 1237665534928748731 234.725480  21.382041 19.167 1  0.65859 0.00014 2 0
 713 1237665371720647053 234.725516  21.161144 18.526 0  0.31021 0.00008 1 0
 714 1237665372794257615 234.726159  21.940023 18.084 0  0.04175 0.00006 1 1
 715 1237665534928749219 234.726249  21.386407 18.590 0  0.22817 0.00013 1 0
 716 1237665372257452620 234.727186  21.617492 20.640 0  0.56976 0.00017 2 0
 717 1237665371720647406 234.727229  21.070412 19.108 0  0.35271 0.00007 2 0
 718 1237665535465554177 234.728957  21.825117 16.727 0  0.04150 0.00002 2 1
 719 1237665372257452172 234.729629  21.521120 16.925 0  0.04129 0.00001 2 1
 720 1237665373330998025 234.730627  22.480640 21.175 1 -0.00055 0.00006 2 0
 721 1237665372257452601 234.733106  21.646125 19.240 0  0.34243 0.00010 1 0
 722 1237665373330997971 234.733244  22.517721 19.975 0  0.46112 0.00011 2 0
 723 1237665534928749208 234.734051  21.408560 18.914 0  0.20762 0.00013 1 0
 724 1237665535465554782 234.735683  21.749275 20.044 0  0.46772 0.00011 2 0
 725 1237665534928748912 234.739061  21.418588 18.773 0  0.22336 0.00010 1 0
 726 1237665372794192538 234.739132  22.130383 19.097 0  0.38582 0.00015 1 0
 727 1237665535465554856 234.740128  21.704258 19.700 0  0.27252 0.00024 1 0
 728 1237665534928748926 234.740835  21.344039 18.511 0  0.22737 0.00010 1 0
 729 1237665535465554230 234.742100  21.804867 15.733 0  0.04371 0.00001 2 1
 730 1237665535465554464 234.743332  21.876906 20.288 1  0.00003 0.00010 2 0
 731 1237665371720647068 234.744470  21.119682 18.634 0  0.22238 0.00010 1 0
 732 1237665372794257731 234.744500  21.973301 18.372 0  0.23011 0.00011 1 0
 733 1237665535465554670 234.745410  21.854575 19.627 0  0.08498 0.00007 1 0
 734 1237665372257452284 234.745680  21.611595 17.971 0  0.12500 0.00008 1 0
 735 1237665371720647077 234.745946  21.079565 18.006 0  0.18845 0.00013 1 0
 736 1237665429179662634 234.746084  20.801028 20.340 1 -0.00100 0.00005 2 0
 737 1237665371720647000 234.747708  21.005498 17.881 0  0.21171 0.00017 1 0
 738 1237665534928748793 234.749339  21.352943 17.536 0  0.22760 0.00013 1 0
 739 1237665534928748796 234.749893  21.351795 18.712 0  0.22704 0.00009 2 0
 740 1237665372257452293 234.750241  21.543186 15.672 0  0.03906 0.00001 2 1
 741 1237665536002359835 234.750625  22.236619 19.806 0  0.42073 0.00014 1 0
 742 1237665535465554706 234.751030  21.835849 19.870 0  0.04253 0.00028 1 1
 743 1237665373330997437 234.751512  22.515661 18.715 0  0.14004 0.00003 1 0
 744 1237665429179662480 234.753180  20.829245 18.532 1 -0.00069 0.00001 2 0
 745 1237665534928748791 234.753627  21.345599 15.951 0  0.14372 0.00002 2 0
 746 1237665535465554839 234.754147  21.743567 19.122 0  0.46712 0.00012 1 0
 747 1237665372257452669 234.754930  21.622083 20.871 0  0.56968 0.00015 2 0
 748 1237665429179662475 234.755477  20.870835 16.988 0  0.12669 0.00002 2 0
 749 1237665535465554264 234.755723  21.778188 17.929 0  0.08818 0.00006 1 0
 750 1237665372794191985 234.756404  22.105608 16.833 1  1.48006 0.00018 2 0
 751 1237665536002359324 234.756801  22.294377 19.628 0  0.24153 0.00025 1 0
 752 1237665534928814095 234.756973  21.239525 19.550 1 -0.00021 0.00002 2 0
 753 1237665372794258139 234.757731  21.933151 19.874 0  0.50960 0.00011 2 0
 754 1237665536002359667 234.758805  22.343556 18.668 0  0.21990 0.00009 1 0
 755 1237665535465554756 234.760592  21.824437 18.944 0  0.46979 0.00014 2 0
 756 1237665372257452413 234.760895  21.480099 18.240 0  0.14527 0.00010 1 0
 757 1237665534928748930 234.762057  21.373937 17.928 0  0.22902 0.00004 2 0
 758 1237665373331063120 234.763128  22.389842 19.479 0  0.17396 0.00002 1 0
 759 1237665371720647446 234.763268  21.095422 19.627 1 -0.00013 0.00003 2 0
 760 1237665535465554174 234.764336  21.903278 18.061 0  0.14333 0.00011 1 0
 761 1237665535465554720 234.764381  21.844621 20.608 0  0.47070 0.00013 2 0
 762 1237665372794257577 234.767019  22.094419 19.278 0  0.06264 0.00006 1 0
 763 1237665534928748790 234.768114  21.340687 18.067 0  0.14273 0.00007 1 0
 764 1237665535465554412 234.768390  21.816433 18.769 0  0.23545 0.00007 1 0
 765 1237665536539165203 234.768721  22.647291 20.688 1 -0.00047 0.00005 2 0
 766 1237665535465554092 234.770368  21.708121 16.464 0  0.03787 0.00002 2 1
 767 1237665372257452406 234.770570  21.549757 18.474 0  0.20684 0.00014 1 0
 768 1237665372257452399 234.770579  21.602348 18.739 0  0.27067 0.00009 1 0
 769 1237665373331062884 234.770882  22.461212 17.912 0  0.13437 0.00005 1 0
 770 1237665373330997678 234.771121  22.569017 20.196 1  0.97846 0.00012 2 0
 771 1237665371720712621 234.771685  21.023695 20.602 0  0.53736 0.00013 2 0
 772 1237665536539165083 234.772276  22.654683 20.418 1  2.17592 0.00029 2 0
 773 1237665372257452080 234.774237  21.653565 15.484 0  0.03913 0.00001 2 1
 774 1237665371720647071 234.774295  21.169696 18.243 0  0.08961 0.00010 1 0
 775 1237665536539164688 234.775414  22.623409 17.321 0  0.13998 0.00001 2 0
 776 1237665429179662495 234.776179  20.833803 17.447 0  0.12707 0.00002 2 0
 777 1237665536002359683 234.776373  22.202725 19.269 0  0.22954 0.00002 1 0
 778 1237665536539099734 234.777794  22.763661 20.880 1  2.12344 0.00071 2 0
 779 1237665536002359934 234.779274  22.230550 19.140 0  0.41855 0.00013 1 0
 780 1237665371720647073 234.780963  21.168758 17.488 0  0.09577 0.00002 2 0
 781 1237665534928748934 234.781113  21.356493 18.812 0  0.14240 0.00008 1 0
 782 1237665372257452522 234.781229  21.464975 19.352 0  0.47378 0.00010 1 0
 783 1237665535465554284 234.783512  21.790567 17.084 0  0.04119 0.00002 2 1
 784 1237665535465554024 234.784253  21.889094 16.889 1 -0.00078 0.00001 2 0
 785 1237665372794258223 234.784525  21.933918 20.557 0  0.47224 0.00013 2 0
 786 1237665536002359541 234.784560  22.167390 18.217 0  0.06795 0.00002 1 0
 787 1237665429179662910 234.784569  20.843915 20.306 1 -0.00011 0.00005 2 0
 788 1237665534928748646 234.784685  21.340653 17.388 0  0.14166 0.00018 5 0
 789 1237665371720646954 234.784951  21.179216 16.033 0  0.09690 0.00001 2 0
 790 1237665536002359517 234.785457  22.217935 19.248 0  0.42819 0.00011 2 0
 791 1237665534928814366 234.785908  21.282177 17.371 0  0.14062 0.00003 2 0
 792 1237665371720646956 234.786974  21.179457 18.183 0  0.09751 0.00008 1 0
 793 1237665534928814411 234.787773  21.224817 16.645 0  0.14492 0.00006 1 0
 794 1237665371720647761 234.788420  21.138379 20.656 0  0.49714 0.00027 2 0
 795 1237665371720712623 234.788796  21.058978 20.554 0  0.56845 0.00017 2 0
 796 1237665534928748647 234.789271  21.344239 16.846 0  0.14405 0.00003 2 0
 797 1237665373330998062 234.789936  22.574056 20.718 1  3.14185 0.00039 2 0
 798 1237665536002359529 234.790738  22.216363 18.893 0  0.42865 0.00013 1 0
 799 1237665372257452502 234.791123  21.531223 18.538 0  0.12696 0.00005 1 0
 800 1237665373331063375 234.792904  22.379403 20.727 1 -0.00006 0.00006 2 0
 801 1237665535465554300 234.796183  21.791660 17.473 0  0.04543 0.00005 1 1
 802 1237665372794257754 234.797113  21.943354 18.360 0  0.27818 0.00010 1 0
 803 1237665536002359564 234.798776  22.145333 18.164 0  0.17087 0.00007 1 0
 804 1237665372794257747 234.798882  22.005145 19.179 0  0.32922 0.00010 1 0
 805 1237665536539165239 234.799093  22.689184 20.252 0  0.48420 0.00011 2 0
 806 1237665534928814694 234.800057  21.320142 18.849 0  0.27755 0.00020 1 0
 807 1237665534928814542 234.800256  21.223287 17.253 0  0.10210 0.00002 2 0
 808 1237665372794257806 234.800424  22.085035 20.443 1 -0.00078 0.00006 2 0
 809 1237665536002359680 234.800877  22.257665 17.936 0  0.01688 0.00015 1 0
 810 1237665535465620160 234.801700  21.673769 19.234 0  0.23233 0.00012 1 0
 811 1237665535465554291 234.802140  21.819228 16.050 0  0.04375 0.00001 2 1
 812 1237665372257452204 234.802484  21.577211 18.966 0  0.26577 0.00017 1 0
 813 1237665429179662518 234.803928  20.847543 20.029 1 -0.00013 0.00010 2 0
 814 1237665536002359493 234.805149  22.318104 19.796 0  0.26253 0.00016 1 0
 815 1237665536539165356 234.805273  22.597197 20.339 1  0.00003 0.00004 2 0
 816 1237665535465554107 234.805505  21.734500 17.840 0  0.04004 0.00005 1 1
 817 1237665534928814363 234.805680  21.331258 18.104 0  0.14724 0.00009 1 0
 818 1237665535465554419 234.806092  21.849584 18.647 0  0.27849 0.00010 1 0
 819 1237665371720712724 234.806369  20.970105 20.674 0  0.47060 0.00012 2 0
 820 1237665372257452510 234.807248  21.557453 18.705 0  0.20729 0.00015 1 0
 821 1237665534928814375 234.808305  21.311864 17.315 0  0.14127 0.00003 2 0
 822 1237665372257452332 234.809383  21.594667 17.358 0  0.04296 0.00001 2 1
 823 1237665373331063197 234.810847  22.553004 20.544 1  2.60893 0.00020 2 0
 824 1237665535465619958 234.811476  21.685297 18.796 0  0.23200 0.00013 1 0
 825 1237665536002359699 234.811964  22.199897 19.441 0  0.33123 0.00011 1 0
 826 1237665372257452365 234.812182  21.517075 17.207 0  0.14452 0.00003 2 0
 827 1237665371720712463 234.812543  21.079938 18.810 0  0.17073 0.00009 1 0
 828 1237665372257452428 234.812546  21.522087 18.558 0  0.14358 0.00010 1 0
 829 1237665535465554887 234.812826  21.825514 20.312 0  0.62057 0.00008 2 0
 830 1237665535465554373 234.812940  21.744494 18.474 0  0.03873 0.00011 1 1
 831 1237665372794257810 234.812971  22.052618 19.493 0  0.14375 0.00007 1 0
 832 1237665534928748657 234.813443  21.373712 16.991 0  0.11218 0.00002 2 0
 833 1237665371720712662 234.814138  21.064841 21.004 0  0.59569 0.00021 2 0
 834 1237665373331063225 234.816834  22.541985 20.497 0  0.52392 0.00015 2 0
 835 1237665534928749029 234.817069  21.408072 18.891 0  0.27151 0.00016 1 0
 836 1237665373331063427 234.819153  22.382687 18.945 0  0.25667 0.00015 1 0
 837 1237665535465554424 234.819183  21.873979 19.202 0  0.29039 0.00016 1 0
 838 1237665373331062915 234.819656  22.500503 18.796 0  0.08470 0.00008 1 0
 839 1237665371720712462 234.819774  21.100027 17.404 0  0.12636 0.00002 2 0
 840 1237665536002360028 234.820156  22.242643 19.386 0  0.27666 0.00016 1 0
 841 1237665372257517810 234.820406  21.490508 17.386 0  0.14581 0.00003 2 0
 842 1237665373331062914 234.821111  22.501999 18.745 1  0.84822 0.00024 2 0
 843 1237665535465619728 234.821437  21.742049 15.930 0  0.04003 0.00001 2 1
 844 1237665536002359913 234.822817  22.326694 21.051 0  0.67285 0.00019 2 0
 845 1237665372257452954 234.822969  21.524604 20.855 0  0.47022 0.00014 2 0
 846 1237665372794257761 234.823427  21.900920 18.256 0  0.23035 0.00010 1 0
 847 1237665372257517811 234.823677  21.491519 18.154 0  0.14724 0.00010 1 0
 848 1237665372257452328 234.823982  21.632077 17.698 0  0.04375 0.00002 2 1
 849 1237665536002359621 234.824522  22.253056 18.851 0  0.24169 0.00008 1 0
 850 1237665373331063134 234.824621  22.425564 19.351 0  0.20690 0.00008 1 0
 851 1237665534928815123 234.824770  21.308737 20.305 0  0.54994 0.00011 2 0
 852 1237665536002360124 234.824845  22.178407 18.560 0  0.42626 0.00011 2 0
 853 1237665536002359982 234.824861  22.287967 19.438 0  0.27648 0.00016 1 0
 854 1237665373331062962 234.825219  22.403663 18.725 0  0.03968 0.00002 1 1
 855 1237665372257452415 234.825988  21.606987 19.134 0  0.28254 0.00009 1 0
 856 1237665372257517822 234.826467  21.486378 17.772 0  0.04029 0.00003 1 1
 857 1237665372257452883 234.826930  21.592881 18.797 0  0.04301 0.00013 1 1
 858 1237665372257517981 234.827788  21.439360 19.087 0  0.27165 0.00012 1 0
 859 1237665535465554361 234.828894  21.767626 17.264 0  0.03938 0.00002 2 1
 860 1237665535465554348 234.829133  21.792495 17.048 0  0.04677 0.00002 2 0
 861 1237665535465619719 234.831300  21.765149 20.645 0  0.64636 0.00014 2 0
 862 1237665536002424847 234.831941  22.119730 20.721 1 -0.00010 0.00001 2 0
 863 1237665535465554298 234.832410  21.875759 16.288 0  0.04234 0.00004 1 1
 864 1237665534928814378 234.832846  21.358344 16.781 0  0.03886 0.00002 2 1
 865 1237665534928814133 234.833855  21.380571 18.444 0  0.14453 0.00007 1 0
 866 1237665372257453153 234.833860  21.619363 21.121 0  0.58313 0.00021 2 0
 867 1237665372257452426 234.835050  21.604543 18.985 0  0.28245 0.00009 1 0
 868 1237665372794257706 234.835773  21.928991 18.622 0  0.04451 0.00007 1 1
 869 1237665535465554337 234.836301  21.829187 17.779 0  0.13416 0.00003 2 0
 870 1237665534928814249 234.836520  21.268642 18.321 0  0.27031 0.00011 1 0
 871 1237665372794323329 234.837667  21.903312 18.937 0  0.15428 0.00012 1 0
 872 1237665372257517829 234.837781  21.494683 15.607 0  0.04016 0.00002 2 1
 873 1237665371720712687 234.838833  21.082913 19.077 0  0.41817 0.00011 2 0
 874 1237665536002425182 234.839297  22.132086 18.599 0  0.21959 0.00012 1 0
 875 1237665535465619972 234.839475  21.694354 18.234 0  0.23538 0.00010 1 0
 876 1237665372257517986 234.840193  21.449864 18.904 0  0.14513 0.00015 1 0
 877 1237665536539164955 234.840368  22.641673 17.554 0  0.13933 0.00005 2 0
 878 1237665535465619493 234.840481  21.726921 16.784 0  0.04165 0.00001 2 1
 879 1237665535465554311 234.841249  21.857796 15.720 0  0.04121 0.00001 2 1
 880 1237665535465619983 234.841395  21.654887 18.619 0  0.20638 0.00010 1 0
 881 1237665534928814238 234.841794  21.289922 18.250 0  0.14406 0.00005 1 0
 882 1237665373331062828 234.842326  22.423022 16.598 1 -0.00035 0.00001 2 0
 883 1237665534928814138 234.842551  21.390997 19.091 0  0.25330 0.00009 1 0
 884 1237665372794258256 234.844108  22.025578 19.347 0  0.17924 0.00014 1 0
 885 1237665372794257702 234.844672  21.978421 18.386 0  0.15442 0.00008 1 0
 886 1237665535465619491 234.845302  21.739263 14.153 0  0.04176 0.00001 2 1
 887 1237665534928814631 234.846068  21.321112 18.188 0  0.23766 0.00019 1 0
 888 1237665372257452357 234.846461  21.592924 18.161 0  0.17145 0.00009 1 0
 889 1237665534928814416 234.847064  21.346534 18.372 0  0.14100 0.00005 1 0
 890 1237665429179728185 234.848182  20.854065 20.426 1 -0.00046 0.00006 2 0
 891 1237665534928814487 234.848594  21.194825 17.749 0  0.14505 0.00009 1 0
 892 1237665536002424980 234.849066  22.101313 17.513 0  0.03766 0.00002 2 1
 893 1237665536002425320 234.850161  22.112032 20.225 0  0.43172 0.00013 2 0
 894 1237665535465619789 234.852370  21.670366 15.501 0  0.04204 0.00001 2 1
 895 1237665535465554342 234.852536  21.847084 17.686 0  0.04447 0.00003 2 1
 896 1237665372257452950 234.852925  21.588008 19.113 0  0.34184 0.00009 2 0
 897 1237665373331063345 234.854473  22.528790 20.576 0  0.48398 0.00014 2 0
 898 1237665372794258246 234.855077  22.063182 20.179 0  0.57658 0.00012 2 0
 899 1237665535465620057 234.855276  21.703108 19.938 1  0.61976 0.00005 2 0
 900 1237665372257517619 234.856289  21.418327 18.244 0  0.12597 0.00012 1 0
 901 1237665535465554098 234.856658  21.867236 16.220 0  0.04189 0.00008 1 1
 902 1237665372257517846 234.856929  21.525395 15.696 0  0.03925 0.00001 2 1
 903 1237665372794258236 234.858600  22.076675 19.508 0  0.22926 0.00013 1 0
 904 1237665536002359557 234.858764  22.270567 20.227 1  2.42519 0.00019 2 0
 905 1237665535465620206 234.858779  21.740760 18.682 0  0.04065 0.00025 1 1
 906 1237665535465619993 234.858844  21.656245 18.680 0  0.27134 0.00015 1 0
 907 1237665535465619968 234.859248  21.736852 18.845 0  0.35467 0.00008 2 0
 908 1237665536002424853 234.860303  22.147152 19.497 0  0.47229 0.00015 1 0
 909 1237665536002359569 234.861403  22.273009 18.051 0  0.14521 0.00010 1 0
 910 1237665371720712469 234.862070  21.163151 19.203 0  0.14409 0.00007 1 0
 911 1237665535465619736 234.864022  21.777180 17.450 0  0.03982 0.00004 1 1
 912 1237665535465619733 234.865151  21.794044 16.291 0  0.03973 0.00001 2 1
 913 1237665535465619752 234.865222  21.753306 18.992 0  0.04065 0.00011 1 1
 914 1237665372794257708 234.865324  21.977379 17.895 0  0.08452 0.00007 1 0
 915 1237665534928814544 234.866040  21.358233 18.428 0  0.22794 0.00013 1 0
 916 1237665535465554366 234.866438  21.840761 16.210 0  0.04559 0.00001 2 1
 917 1237665536002425100 234.866901  22.155548 20.820 1 -0.00055 0.00007 2 0
 918 1237665536002360052 234.867527  22.312060 20.856 1 -0.00078 0.00010 2 0
 919 1237665534928814649 234.867775  21.226686 19.643 0  0.35252 0.00018 1 0
 920 1237665372257517814 234.868953  21.585273 18.241 0  0.04479 0.00007 1 1
 921 1237665535465619974 234.869121  21.734260 18.811 0  0.04079 0.00011 1 1
 922 1237665535465619755 234.869231  21.759202 17.089 0  0.04168 0.00002 2 1
 923 1237665536539164929 234.869460  22.780200 17.667 0  0.04220 0.00001 2 1
 924 1237665534928814930 234.870150  21.213144 19.897 0  0.54236 0.00016 2 0
 925 1237665372257517572 234.870153  21.606232 19.094 0  0.27160 0.00012 1 0
 926 1237665372257518198 234.871229  21.517337 19.403 0  0.14618 0.00010 1 0
 927 1237665372257518233 234.872259  21.487073 18.832 0  0.27166 0.00013 1 0
 928 1237665535465619985 234.872269  21.712362 17.760 0  0.20654 0.00006 2 0
 929 1237665535465619724 234.872560  21.839512 16.611 0  0.04071 0.00002 2 1
 930 1237665534928814422 234.873761  21.388995 18.047 0  0.14414 0.00005 1 0
 931 1237665535465620243 234.874912  21.733580 18.828 0  0.03769 0.00010 1 1
 932 1237665535465619802 234.876334  21.698016 18.604 1 -0.00019 0.00002 2 0
 933 1237665372257518214 234.877666  21.509988 19.059 0  0.35403 0.00011 2 0
 934 1237665534928814643 234.877858  21.316968 19.170 0  0.20735 0.00013 1 0
 935 1237665535465619796 234.879195  21.722101 20.869 0  0.67779 0.00018 2 0
 936 1237665536002425336 234.879865  22.168305 19.744 0  0.42590 0.00015 1 0
 937 1237665536539164938 234.880183  22.760561 19.193 1  2.00983 0.00058 2 0
 938 1237665535465619731 234.880225  21.828979 19.357 0  0.13195 0.00002 1 0
 939 1237665534928814564 234.880248  21.295113 19.691 0  0.32839 0.00030 1 0
 940 1237665372794323383 234.880553  21.974851 20.464 1  0.00011 0.00014 2 0
 941 1237665536002424994 234.881370  22.122962 18.895 0  0.09162 0.00002 1 0
 942 1237665371720712287 234.882297  21.025826 17.810 1 -0.00010 0.00002 2 0
 943 1237665535465619795 234.882413  21.723004 16.417 0  0.04227 0.00006 5 1
 944 1237665536539164980 234.882872  22.696954 19.500 1  3.26463 0.00051 2 0
 945 1237665372794323390 234.883937  21.886668 18.392 0  0.04218 0.00014 1 1
 946 1237665534928814574 234.888263  21.222500 18.062 0  0.16856 0.00011 1 0
 947 1237665535465619834 234.888316  21.690600 17.261 0  0.04404 0.00002 2 1
 948 1237665535465620041 234.888424  21.854595 19.475 0  0.43051 0.00007 1 0
 949 1237665372257517911 234.888753  21.399829 18.067 0  0.14430 0.00005 1 0
 950 1237665535465620091 234.889762  21.650075 19.286 0  0.03933 0.00017 1 1
 951 1237665535465619867 234.892149  21.633934 20.135 0  0.38351 0.00011 2 0
 952 1237665534928814575 234.892360  21.220900 18.990 0  0.16947 0.00014 1 0
 953 1237665535465620288 234.892740  21.718946 19.423 0  0.04258 0.00009 1 1
 954 1237665535465619823 234.892965  21.712798 17.008 0  0.04298 0.00002 2 1
 955 1237665536002424971 234.894193  22.221311 17.942 0  0.03743 0.00003 1 1
 956 1237665373331062994 234.895731  22.448410 17.819 0  0.20565 0.00003 2 0
 957 1237665534928814553 234.895857  21.364959 18.560 0  0.27248 0.00009 1 0
 958 1237665536539165708 234.897028  22.688478 21.041 0  0.67325 0.00020 2 0
 959 1237665373331062995 234.897121  22.446179 19.295 0  0.20565 0.00011 1 0
 960 1237665535465619617 234.897376  21.740524 15.420 0  0.04160 0.00001 2 1
 961 1237665535465619883 234.898088  21.636099 17.283 0  0.04133 0.00002 2 1
 962 1237665536002425411 234.899815  22.144604 20.387 0  0.46897 0.00012 2 0
 963 1237665372794323401 234.900249  21.875999 19.271 0  0.12679 0.00003 1 0
 964 1237665535465619771 234.901309  21.810273 19.157 0  0.29029 0.00012 1 0
 965 1237665442605695169 234.901647  20.905733 17.026 0  0.09652 0.00001 2 0
 966 1237665372257517879 234.901946  21.546384 16.156 0  0.03760 0.00001 2 1
 967 1237665372794323484 234.902989  22.030547 20.033 0  0.55911 0.00012 2 0
 968 1237665372794323135 234.905173  21.988380 18.166 0  0.13411 0.00005 1 0
 969 1237665372794323138 234.905564  21.978593 18.523 0  0.13441 0.00000 3 0
 970 1237665535465619750 234.905901  21.840127 15.604 0  0.04379 0.00001 2 1
 971 1237665373331128767 234.906042  22.373606 20.252 0  0.53159 0.00009 1 0
 972 1237665372257517995 234.908136  21.510731 18.458 0  0.34076 0.00012 1 0
 973 1237665535465619525 234.908475  21.798332 16.370 0  0.04693 0.00025 4 1
 974 1237665534928814836 234.910460  21.382606 18.910 0  0.27179 0.00012 1 0
 975 1237665536002359718 234.912394  22.299593 19.582 0  0.27833 0.00008 1 0
 976 1237665535465619524 234.912689  21.782716 12.882 0  0.04189 0.00001 2 1
 977 1237665535465619531 234.913389  21.790576 18.941 1  1.62686 0.00026 2 0
 978 1237665534928814486 234.913636  21.341091 17.453 0  0.14213 0.00003 2 0
 979 1237665535465619536 234.916763  21.787524 18.613 0  0.04231 0.00030 1 1
 980 1237665534928814275 234.916784  21.363283 18.240 0  0.14655 0.00011 1 0
 981 1237665373331063533 234.917120  22.505878 21.104 1  2.53227 0.00135 2 0
 982 1237665372794323511 234.917370  22.041065 18.976 0  0.04716 0.00019 1 0
 983 1237665371720712383 234.918186  21.143746 17.847 0  0.09611 0.00010 1 0
 984 1237665372794323208 234.919589  21.847737 17.252 0  0.03915 0.00025 4 1
 985 1237665442605761086 234.921394  20.857496 21.200 0  0.70917 0.00013 2 0
 986 1237665534928814941 234.922347  21.311089 19.062 0  0.23747 0.00015 1 0
 987 1237665536002424962 234.922902  22.294770 19.130 1  1.36246 0.00039 2 0
 988 1237665535465619526 234.923089  21.771316 16.256 0  0.04163 0.00004 1 1
 989 1237665372794323207 234.923480  21.854105 14.929 0  0.03990 0.00001 2 1
 990 1237665536002425118 234.923590  22.173459 18.348 0  0.28287 0.00007 1 0
 991 1237665535465619532 234.924493  21.794355 18.945 0  0.04164 0.00005 1 1
 992 1237665372794323164 234.925200  21.985888 17.529 0  0.08502 0.00008 1 0
 993 1237665372794323210 234.925393  21.844849 17.893 0  0.04739 0.00002 1 1
 994 1237665372794324034 234.926192  21.972551 21.271 0  0.74294 0.00023 2 0
 995 1237665534928879959 234.929590  21.161989 18.281 0  0.17875 0.00012 1 0
 996 1237665536002425438 234.929785  22.179285 19.336 0  0.37252 0.00018 1 0
 997 1237665534928815022 234.930052  21.251872 20.248 1 -0.00076 0.00004 2 0
 998 1237665371720778431 234.930984  20.988956 20.633 0  0.54135 0.00013 2 0
 999 1237665372794323174 234.930995  21.977088 16.348 0  0.04196 0.00001 2 1
1000 1237665534928814499 234.932736  21.345736 16.986 0  0.12607 0.00001 2 0
1001 1237665442605760744 234.933501  20.870535 17.293 0  0.14531 0.00003 2 0
1002 1237665534928814995 234.937995  21.298571 19.400 0  0.14133 0.00003 1 0
1003 1237665535465619878 234.938118  21.720133 15.817 0  0.03923 0.00001 2 1
1004 1237665536539230411 234.940191  22.525618 20.704 1  2.63145 0.00053 2 0
1005 1237665372794322994 234.941042  21.972996 18.600 0  0.04295 0.00011 1 1
1006 1237665536002425563 234.941181  22.093557 19.062 0  0.42543 0.00011 1 0
1007 1237665372257518070 234.942940  21.459008 18.597 0  0.14960 0.00013 1 0
1008 1237665535465619647 234.943335  21.795719 16.294 0  0.04170 0.00025 4 1
1009 1237665535465619528 234.943953  21.787038 17.284 0  0.04024 0.00002 2 1
1010 1237665535465620372 234.944605  21.737593 18.875 0  0.08930 0.00005 1 0
1011 1237665372794323169 234.945539  22.015290 18.661 0  0.08434 0.00002 1 0
1012 1237665442605760847 234.946576  20.882250 19.543 1 -0.00016 0.00001 2 0
1013 1237665535465620106 234.946887  21.709990 18.703 0  0.13006 0.00009 1 0
1014 1237665372257517925 234.948348  21.474612 18.962 0  0.26849 0.00021 1 0
1015 1237665371720778178 234.949228  20.978449 20.031 0  0.54068 0.00011 2 0
1016 1237665536002425912 234.949305  22.079920 20.686 0  0.57645 0.00014 2 0
1017 1237665535465620001 234.949706  21.807509 18.412 0  0.21756 0.00006 1 0
1018 1237665536539230696 234.951030  22.663991 18.990 0  0.36089 0.00008 2 0
1019 1237665373331128916 234.951275  22.329702 19.000 0  0.20620 0.00009 1 0
1020 1237665535465619831 234.952124  21.821831 16.681 0  0.03555 0.00003 2 1
1021 1237665372794323805 234.952775  21.880458 18.870 0  0.04445 0.00018 1 1
1022 1237665373331128968 234.952977  22.305047 19.116 0  0.34763 0.00013 1 0
1023 1237665535465619850 234.953074  21.790861 15.514 0  0.04071 0.00001 2 1
1024 1237665535465620002 234.953678  21.805945 18.419 0  0.04634 0.00010 1 1
1025 1237665536539230765 234.954712  22.616615 20.258 0  0.50730 0.00012 2 0
1026 1237665372794323227 234.954916  21.917680 17.620 0  0.20648 0.00008 1 0
1027 1237665535465685320 234.955878  21.607828 18.264 0  0.23045 0.00011 1 0
1028 1237665536002425534 234.956212  22.156329 19.274 0  0.32949 0.00010 1 0
1029 1237665372794323269 234.956975  21.849135 18.642 0  0.04031 0.00012 1 1
1030 1237665536002425020 234.957362  22.208587 18.365 0  0.13412 0.00008 1 0
1031 1237665534928879713 234.957840  21.173151 17.255 0  0.14256 0.00003 2 0
1032 1237665371720778536 234.958066  20.920619 20.161 0  0.54112 0.00016 2 0
1033 1237665372794323230 234.958374  21.921562 16.724 0  0.04330 0.00002 2 1
1034 1237665534928880020 234.958985  21.255836 19.113 0  0.23812 0.00003 1 0
1035 1237665429179727937 234.958986  20.801768 20.083 0  0.47907 0.00020 2 0
1036 1237665535465619841 234.960510  21.818087 18.464 0  0.21796 0.00009 1 0
1037 1237665535465619911 234.960925  21.723013 17.385 0  0.03825 0.00002 2 1
1038 1237665372794323192 234.961134  21.968691 15.945 0  0.04431 0.00001 2 1
1039 1237665372257518360 234.961183  21.531790 21.152 1 -0.00060 0.00011 2 0
1040 1237665373331128664 234.961254  22.432590 19.013 0  0.30302 0.00009 1 0
1041 1237665535465619855 234.961402  21.805872 16.338 0  0.04271 0.00001 2 1
1042 1237665373331128931 234.961462  22.334058 19.934 0  0.37038 0.00014 1 0
1043 1237665535465619933 234.963084  21.707482 18.568 0  0.04314 0.00025 1 1
1044 1237665536002425136 234.963106  22.170554 18.939 0  0.25975 0.00010 1 0
1045 1237665535465685919 234.963572  21.623887 20.352 0  0.58281 0.00013 2 0
1046 1237665535465619929 234.963662  21.704177 15.772 0  0.04216 0.00001 2 1
1047 1237665536002424931 234.964087  22.084742 20.207 0  0.36857 0.00016 1 0
1048 1237665535465619892 234.964200  21.764291 17.528 0  0.04396 0.00003 2 1
1049 1237665372794323189 234.964821  21.980038 18.104 0  0.04202 0.00008 1 1
1050 1237665372257518339 234.966163  21.562121 20.261 1 -0.00014 0.00004 2 0
1051 1237665536539230513 234.967716  22.586762 18.188 0  0.26473 0.00009 2 0
1052 1237665372257518468 234.968417  21.466571 19.214 0  0.27145 0.00012 1 0
1053 1237665535465619931 234.968530  21.701526 18.127 0  0.12945 0.00014 1 0
1054 1237665534928879883 234.970410  21.177807 18.087 0  0.14183 0.00008 1 0
1055 1237665373331128525 234.971110  22.346656 18.158 0  0.14118 0.00009 1 0
1056 1237665535465619898 234.971469  21.757076 18.204 0  0.10811 0.00002 1 0
1057 1237665372794323254 234.973249  21.930385 17.506 0  0.04161 0.00003 2 1
1058 1237665372257583693 234.973299  21.454460 20.908 1  0.41626 0.00035 2 0
1059 1237665536002425205 234.973524  22.183778 20.677 1  2.70994 0.00042 2 0
1060 1237665534928879858 234.973800  21.266012 18.972 1  1.29146 0.00054 2 0
1061 1237665373331128980 234.974124  22.329804 19.588 0 -0.00001 0.00006 2 0
1062 1237665534928879954 234.975063  21.295429 18.868 0  0.35117 0.00008 2 0
1063 1237665534928879965 234.975393  21.209454 18.920 0  0.23804 0.00014 1 0
1064 1237665535465620473 234.975895  21.703823 19.827 0  0.52779 0.00009 2 0
1065 1237665429179728678 234.976003  20.816325 20.339 0  0.47303 0.00015 2 0
1066 1237665536002424900 234.976643  22.219846 18.022 1  2.06822 0.00017 2 0
1067 1237665535465685123 234.977375  21.695607 18.562 0  0.03995 0.00011 1 1
1068 1237665372794323348 234.978084  21.941896 18.528 0  0.13787 0.00010 1 0
1069 1237665535465619908 234.979365  21.763145 17.818 0  0.04652 0.00008 1 1
1070 1237665536002425620 234.980745  22.129719 18.878 0  0.04315 0.00013 1 1
1071 1237665535465685164 234.981873  21.643327 16.599 0  0.03808 0.00001 2 1
1072 1237665535465620412 234.982375  21.780143 18.877 0  0.04051 0.00014 1 1
1073 1237665372794323055 234.983348  21.866808 14.443 0  0.04311 0.00001 2 1
1074 1237665536002425053 234.984011  22.183578 17.687 0  0.04099 0.00003 2 1
1075 1237665536002425014 234.984116  22.269445 18.865 0  0.27653 0.00002 1 0
1076 1237665535465619918 234.984515  21.768643 18.270 0  0.04284 0.00008 1 1
1077 1237665535465619917 234.984572  21.765398 17.436 0  0.04092 0.00005 1 1
1078 1237665536002490950 234.984798  22.057780 20.357 0  0.42683 0.00014 2 0
1079 1237665535465619926 234.985844  21.759797 16.740 0  0.03710 0.00002 2 1
1080 1237665372794388504 234.985932  21.819340 16.181 0  0.04166 0.00009 3 1
1081 1237665372794388503 234.986513  21.824225 14.519 0  0.04330 0.00001 2 1
1082 1237665534928879681 234.986932  21.303990 20.482 0  0.52596 0.00016 2 0
1083 1237665534928880227 234.987001  21.209828 19.508 0  0.14530 0.00010 1 0
1084 1237665372794323410 234.988147  22.040459 21.209 0  0.62041 0.00016 2 0
1085 1237665536002425538 234.988879  22.221016 19.623 0  0.14165 0.00022 1 0
1086 1237665373331129033 234.988953  22.309419 20.680 0  0.57513 0.00013 2 0
1087 1237665372794323731 234.990642  22.018182 19.433 0  0.27839 0.00009 1 0
1088 1237665372257583563 234.991443  21.375704 18.416 0  0.14199 0.00005 1 0
1089 1237665372257583351 234.991454  21.470638 13.033 0  0.01464 0.00001 2 0
1090 1237665535465685149 234.992760  21.675642 14.984 0  0.03765 0.00001 2 1
1091 1237665373331128698 234.992839  22.392575 21.114 1  2.21041 0.00073 2 0
1092 1237665535465620422 234.993798  21.792028 19.146 0  0.37218 0.00010 2 0
1093 1237665372794323301 234.994889  21.886017 18.439 0  0.04025 0.00016 1 1
1094 1237665536002425056 234.995106  22.196565 17.706 0  0.14248 0.00005 2 0
1095 1237665373331128702 234.995168  22.377102 18.450 0  0.23775 0.00012 1 0
1096 1237665373331128546 234.995252  22.365550 19.416 0  0.14203 0.00019 1 0
1097 1237665536002490957 234.996017  22.076280 19.365 0  0.37316 0.00011 1 0
1098 1237665535465685194 234.996225  21.614632 19.613 1 -0.00056 0.00002 2 0
1099 1237665372794323204 234.996301  22.011434 18.468 0  0.14205 0.00005 1 0
1100 1237665372257583556 234.997172  21.432330 18.811 0  0.14371 0.00012 1 0
1101 1237665372257518411 234.997369  21.566963 19.726 0  0.38927 0.00022 1 0
1102 1237665371720777879 234.998376  21.086795 18.783 0  0.05738 0.00002 1 0
1103 1237665373331128956 235.000240  22.398901 20.783 0  0.51360 0.00014 2 0
1104 1237665373867934055 235.001660  22.744849 20.980 0  0.74086 0.00013 2 0
1105 1237665372257583555 235.001999  21.443834 18.824 0  0.14485 0.00011 1 0
1106 1237665534928880302 235.002263  21.152224 19.192 0  0.28144 0.00015 1 0
1107 1237665536539231176 235.003636  22.664163 20.729 0  0.61864 0.00007 2 0
1108 1237665372794323239 235.004457  22.016103 17.666 0  0.14288 0.00003 2 0
1109 1237665371720778237 235.004761  21.041018 20.623 0  0.54358 0.00016 2 0
1110 1237665535465685136 235.006661  21.728962 15.882 0  0.04247 0.00001 2 1
1111 1237665535465685183 235.007258  21.664178 19.096 0  0.13394 0.00006 1 0
1112 1237665372257518076 235.008289  21.556969 18.626 0  0.03978 0.00003 1 1
1113 1237665372257517949 235.008306  21.569990 17.318 0  0.12986 0.00002 2 0
1114 1237665372794388866 235.008744  21.861398 19.116 0  0.18347 0.00007 1 0
1115 1237665372794389351 235.008865  21.884601 19.795 0  0.53800 0.00016 2 0
1116 1237665372794323349 235.010098  22.005484 18.583 0  0.14293 0.00013 1 0
1117 1237665535465685173 235.011656  21.703593 16.977 0  0.03705 0.00001 2 1
1118 1237665536002425572 235.011798  22.235379 19.929 1 -0.00020 0.00010 1 0
1119 1237665373867934065 235.013787  22.737528 17.645 0  0.08486 0.00002 2 0
1120 1237665536539231249 235.014946  22.549605 21.109 0  0.61836 0.00038 2 0
1121 1237665371720778257 235.015464  21.056402 19.925 0  0.50288 0.00011 2 0
1122 1237665534928880612 235.016199  21.158287 18.212 0  0.61338 0.00013 1 0
1123 1237665534928879892 235.016629  21.238080 17.894 1 -0.00055 0.00001 2 0
1124 1237665534928879982 235.017813  21.125771 18.554 0  0.29304 0.00012 1 0
1125 1237665535465685681 235.017901  21.581690 19.163 0  0.39029 0.00008 2 0
1126 1237665536002425144 235.019101  22.180972 19.562 0  0.27729 0.00011 1 0
1127 1237665372794388681 235.019395  21.858175 16.897 0  0.04278 0.00002 2 1
1128 1237665535465685176 235.020097  21.708081 18.245 0  0.15251 0.00009 1 0
1129 1237665534928880544 235.020235  21.259144 20.716 0  0.75809 0.00014 2 0
1130 1237665535465685330 235.022178  21.651718 18.414 0  0.03832 0.00011 1 1
1131 1237665534928879910 235.022375  21.176977 17.422 0  0.12655 0.00003 2 0
1132 1237665372257583474 235.025583  21.381998 17.613 0  0.15676 0.00003 2 0
1133 1237665536002490987 235.027577  22.119453 18.862 0  0.13026 0.00018 1 0
1134 1237665371720778262 235.027653  21.074526 20.921 1 -0.00113 0.00010 2 0
1135 1237665536002490917 235.028317  22.167860 20.368 0  0.52391 0.00014 2 0
1136 1237665373331128523 235.029584  22.475513 17.331 1  0.00026 0.00001 2 0
1137 1237665372794323437 235.029739  21.956554 20.532 1 -0.00058 0.00008 2 0
1138 1237665536002424951 235.030098  22.187605 17.470 1  0.00005 0.00002 2 0
1139 1237665535465685146 235.030297  21.767830 17.764 0  0.04308 0.00007 1 1
1140 1237665536002490960 235.031655  22.147707 19.861 0  0.27729 0.00016 1 0
1141 1237665534928880384 235.031982  21.126603 20.888 0  0.41384 0.00003 2 0
1142 1237665372794388533 235.034085  21.875796 18.758 0  0.03983 0.00012 1 1
1143 1237665372794323905 235.034208  21.969431 18.980 0  0.04469 0.00013 1 1
1144 1237665373331128641 235.034403  22.444660 18.979 0  0.39362 0.00008 1 0
1145 1237665535465685656 235.034414  21.652846 21.091 0  0.71706 0.00008 2 0
1146 1237665372257583417 235.036789  21.515587 13.949 0  0.03998 0.00001 2 1
1147 1237665372794389046 235.037652  21.829226 20.410 0  0.58172 0.00012 2 0
1148 1237665372794388690 235.037845  21.853959 17.572 0  0.03869 0.00007 1 1
1149 1237665372794323359 235.038402  21.975149 18.487 0  0.14297 0.00011 1 0
1150 1237665372794388692 235.038491  21.843091 17.317 0  0.04221 0.00002 2 1
1151 1237665534928880296 235.041821  21.235792 19.226 0  0.27158 0.00013 1 0
1152 1237665372794323891 235.042314  21.997257 19.554 0  0.14384 0.00027 1 0
1153 1237665536002425656 235.042577  22.231219 19.564 0  0.32838 0.00017 1 0
1154 1237665372257583419 235.042807  21.512770 17.391 0  0.03905 0.00005 1 1
1155 1237665372257583424 235.043282  21.517372 19.391 0 -0.00002 0.00036 1 0
1156 1237665372257583149 235.044471  21.491763 20.295 1  0.00003 0.00006 2 0
1157 1237665534928880054 235.046209  21.231072 19.385 0  0.12515 0.00003 1 0
1158 1237665372794323436 235.047250  21.990455 20.578 0  0.57556 0.00020 2 0
1159 1237665372257583664 235.048143  21.347383 20.234 1 -0.00083 0.00004 2 0
1160 1237665536002490764 235.048244  22.041375 18.882 0  0.14310 0.00007 1 0
1161 1237665536539296242 235.048795  22.519830 21.128 1 -0.00082 0.00018 2 0
1162 1237665372257583958 235.049067  21.383192 18.669 0  0.15716 0.00016 1 0
1163 1237665372794323318 235.049291  21.986892 18.911 0  0.25751 0.00018 1 0
1164 1237665371720778022 235.049702  21.084905 17.620 0  0.06048 0.00001 2 0
1165 1237665536539230469 235.049992  22.613502 17.723 0  0.12973 0.00002 2 0
1166 1237665372257583143 235.050067  21.501304 17.810 0  0.04151 0.00002 2 1
1167 1237665536002490745 235.050379  22.163395 18.581 0  0.27761 0.00015 1 0
1168 1237665372257583864 235.051036  21.459099 19.148 0  0.03679 0.00033 1 0
1169 1237665535465685340 235.051265  21.596543 18.470 0  0.04075 0.00014 1 1
1170 1237665372257583182 235.052451  21.455650 19.091 0  0.04131 0.00011 1 1
1171 1237665372257583577 235.055440  21.388392 18.642 0  0.15749 0.00010 1 0
1172 1237665372794388665 235.058894  21.982853 16.994 0  0.04524 0.00001 2 1
1173 1237665372794388798 235.059201  21.925488 18.574 0  0.21888 0.00009 1 0
1174 1237665373867934465 235.060290  22.726607 20.093 1 -0.00031 0.00003 2 0
1175 1237665536002490658 235.060378  22.068234 17.218 0  0.08425 0.00001 2 0
1176 1237665372794388694 235.060816  21.874162 17.661 0  0.04388 0.00003 2 1
1177 1237665535465685205 235.061105  21.723372 18.132 0  0.08954 0.00009 1 0
1178 1237665372257583460 235.061179  21.494328 18.036 0  0.03952 0.00011 1 1
1179 1237665536002490656 235.061953  22.074177 17.789 0  0.08500 0.00004 1 0
1180 1237665534928879922 235.063025  21.200466 19.149 1  2.23091 0.00028 2 0
1181 1237665372794388540 235.065878  21.934653 18.561 0  0.21892 0.00008 1 0
1182 1237665536002490845 235.066495  22.089432 19.017 0  0.04237 0.00003 1 1
1183 1237665536002490990 235.067505  22.200375 19.342 0  0.36773 0.00008 1 0
1184 1237665535465685729 235.067555  21.646418 20.626 0  0.64977 0.00015 2 0
1185 1237665536002490647 235.068822  22.102630 18.807 1  1.40728 0.00087 2 0
1186 1237665536002491141 235.069263  22.060312 20.746 0  0.57525 0.00020 2 0
1187 1237665536002490748 235.069891  22.146874 18.871 0  0.27658 0.00010 1 0
1188 1237665536539296053 235.069922  22.481730 18.808 0  0.20430 0.00014 1 0
1189 1237665372257583224 235.071486  21.407952 15.404 0  0.04152 0.00001 2 1
1190 1237665536002490693 235.071784  22.027704 15.395 0  0.04183 0.00001 2 1
1191 1237665536539296111 235.071836  22.554150 20.977 1  1.10347 0.00076 2 0
1192 1237665372794388547 235.071869  21.915037 15.111 0  0.04140 0.00001 2 1
1193 1237665536002490758 235.071874  22.105101 18.426 0  0.14331 0.00008 1 0
1194 1237665536002490749 235.073255  22.109016 18.668 0  0.24244 0.00010 1 0
1195 1237665442605826340 235.076214  20.810709 17.695 0  0.20247 0.00004 2 0
1196 1237665372794388812 235.076293  21.835578 18.644 0  0.03860 0.00017 1 1
1197 1237665372794388548 235.076476  21.920933 16.381 0  0.08433 0.00002 2 0
1198 1237665373331193974 235.077136  22.334178 19.572 0  0.14377 0.00002 1 0
1199 1237665536539295849 235.078285  22.590718 16.519 0  0.14540 0.00002 2 0
1200 1237665536539230314 235.080633  22.657760 15.821 0  0.02089 0.00002 2 0
1201 1237665372257583591 235.080758  21.332001 19.122 0  0.28405 0.00014 1 0
1202 1237665535465685248 235.080841  21.708557 15.819 0  0.03931 0.00001 2 1
1203 1237665534928945422 235.080908  21.148838 18.431 0  0.16994 0.00014 1 0
1204 1237665534928945510 235.081163  21.110740 18.559 0  0.09564 0.00009 1 0
1205 1237665373867999258 235.083218  22.701704 20.448 0  0.61635 0.00013 2 0
1206 1237665372257583324 235.083250  21.340509 19.940 0 -0.00020 0.00003 2 0
1207 1237665534928879920 235.085488  21.267003 19.947 1  3.93210 0.00091 2 0
1208 1237665536002490771 235.085586  22.030437 18.396 0  0.25793 0.00012 1 0
1209 1237665534928945426 235.087038  21.101562 18.661 0  0.14351 0.00011 1 0
1210 1237665373331194338 235.087830  22.313461 20.144 0  0.47042 0.00009 2 0
1211 1237665372257583856 235.088325  21.540485 20.771 0  0.63972 0.00017 2 0
1212 1237665534928945941 235.088541  21.118273 20.796 0  0.54189 0.00014 2 0
1213 1237665372257583547 235.088721  21.348417 18.026 0  0.00005 0.00006 1 0
1214 1237665536002491150 235.089587  22.091843 21.104 0  0.57488 0.00018 2 0
1215 1237665372257583924 235.091986  21.492829 19.039 0  0.30749 0.00013 1 0
1216 1237665371720843430 235.092150  20.934666 17.616 0  0.14671 0.00003 2 0
1217 1237665536002490784 235.094622  22.017608 19.083 0  0.21830 0.00006 1 0
1218 1237665536002490709 235.095889  22.032841 17.893 0  0.22076 0.00008 1 0
1219 1237665372794388745 235.096750  21.779369 17.037 0  0.04286 0.00001 2 1
1220 1237665372794389090 235.098818  21.919623 18.940 0  0.37417 0.00006 2 0
1221 1237665371720777960 235.099099  21.051078 18.135 0  0.14361 0.00007 1 0
1222 1237665536539295898 235.099759  22.556466 20.098 1  2.17709 0.00050 2 0
1223 1237665371720778127 235.099867  21.021186 20.372 1 -0.00012 0.00005 2 0
1224 1237665372257583665 235.100944  21.455156 18.266 0  0.13453 0.00009 1 0
1225 1237665372794388803 235.100962  21.975186 19.231 0  0.21841 0.00007 1 0
1226 1237665372257583536 235.101501  21.398809 18.278 0  0.15655 0.00006 1 0
1227 1237665535465685704 235.101528  21.745040 19.866 0  0.04152 0.00016 1 1
1228 1237665535465685722 235.103720  21.724259 19.472 0  0.33901 0.00016 1 0
1229 1237665373331194117 235.104307  22.240639 19.100 0  0.24203 0.00009 1 0
1230 1237665534928879828 235.105162  21.246004 18.357 1  0.39096 0.00002 2 0
1231 1237665373331193963 235.107269  22.448711 17.634 0  0.14421 0.00002 2 0
1232 1237665371720843455 235.109298  20.887747 17.011 0  0.08967 0.00001 2 0
1233 1237665535465685431 235.110025  21.669423 18.375 0  0.04266 0.00008 1 1
1234 1237665536002490769 235.110478  22.139905 18.746 0  0.21896 0.00008 1 0
1235 1237665534928945353 235.113273  21.110341 17.785 0  0.12660 0.00011 1 0
1236 1237665534928879929 235.113755  21.296795 17.347 0  0.04479 0.00001 2 1
1237 1237665535465750653 235.113979  21.564199 16.418 0  0.04137 0.00001 2 1
1238 1237665536539296133 235.116133  22.497953 19.160 0  0.14420 0.00007 1 0
1239 1237665536539296264 235.116384  22.628376 19.321 0  0.42708 0.00008 2 0
1240 1237665372257584023 235.116615  21.414147 20.245 0  0.53889 0.00019 2 0
1241 1237665371720844035 235.116752  21.007280 20.952 0  0.64521 0.00014 2 0
1242 1237665372794388849 235.119588  21.956489 19.187 0  0.37285 0.00012 1 0
1243 1237665372794388740 235.121791  21.841405 18.404 0  0.14353 0.00007 1 0
1244 1237665534928945603 235.124778  21.228401 20.360 0  0.57133 0.00013 2 0
1245 1237665372794389155 235.126760  21.930831 20.413 1 -0.00027 0.00004 2 0
1246 1237665536539296294 235.127064  22.637492 20.147 0  0.48932 0.00011 2 0
1247 1237665536002490774 235.128348  22.118063 18.390 0  0.20629 0.00011 1 0
1248 1237665534928945484 235.129834  21.151284 20.965 1 -0.00063 0.00009 2 0
1249 1237665534928945709 235.129920  21.110451 18.905 0  0.16845 0.00018 1 0
1250 1237665371720843679 235.131470  20.902807 20.718 1 -0.00005 0.00010 2 0
1251 1237665442605826602 235.134090  20.820056 21.041 0  0.56071 0.00013 2 0
1252 1237665535465750865 235.134295  21.624243 19.371 0  0.27008 0.00002 1 0
1253 1237665536002490697 235.135108  22.142790 18.532 1 -0.00055 0.00002 2 0
1254 1237665534928945349 235.135315  21.167704 17.854 1 -0.00008 0.00002 2 0
1255 1237665372257649213 235.135912  21.338317 18.675 0  0.12426 0.00021 1 0
1256 1237665372794388831 235.136574  21.821864 19.000 0  0.14437 0.00008 1 0
1257 1237665373331194112 235.137026  22.327215 19.074 0  0.24151 0.00011 1 0
1258 1237665372257649262 235.138854  21.292053 18.741 0  0.38478 0.00011 1 0
1259 1237665442605826603 235.139153  20.826877 20.831 0  0.64698 0.00011 2 0
1260 1237665534928945729 235.139477  21.104667 19.143 0  0.39007 0.00011 1 0
1261 1237665535465750795 235.140464  21.588384 18.336 0  0.04378 0.00012 1 1
1262 1237665372794388765 235.140807  21.827457 18.277 0  0.14335 0.00010 1 0
1263 1237665535465685280 235.141964  21.728714 18.369 0  0.04184 0.00007 1 1
1264 1237665535465685801 235.141990  21.738741 20.582 0  0.52074 0.00028 2 0
1265 1237665372794389241 235.142624  21.875797 19.421 0  0.04463 0.00015 1 1
1266 1237665373331194123 235.143263  22.277945 18.709 0  0.17117 0.00009 1 0
1267 1237665535465750992 235.144476  21.651121 20.843 0  0.63923 0.00012 2 0
1268 1237665536539295972 235.145534  22.519333 18.217 0  0.26502 0.00008 1 0
1269 1237665442605826111 235.145902  20.820057 17.188 1 -0.00070 0.00002 2 0
1270 1237665373331194119 235.146848  22.293517 18.791 0  0.17949 0.00008 1 0
1271 1237665373867999291 235.147347  22.704232 16.142 1  0.00001 0.00001 2 0
1272 1237665371720843492 235.147682  20.854672 19.615 1  1.67332 0.00049 2 0
1273 1237665372794388578 235.148902  21.964320 19.007 0  0.36514 0.00007 2 0
1274 1237665371720844112 235.149391  20.953275 21.014 0  0.54509 0.00023 2 0
1275 1237665536002490478 235.151724  22.146728 17.510 0  0.08530 0.00001 2 0
1276 1237665373331194004 235.153348  22.420104 20.261 1 -0.00013 0.00006 2 0
1277 1237665373331194756 235.153496  22.366061 20.548 0  0.52416 0.00020 2 0
1278 1237665536539295924 235.153856  22.599466 19.318 1 -0.00057 0.00003 2 0
1279 1237665535465750649 235.154099  21.649176 18.704 0  0.14351 0.00007 1 0
1280 1237665372257583540 235.154501  21.502409 19.198 1  0.65435 0.00016 2 0
1281 1237665536539295925 235.155391  22.600849 20.618 0  0.55333 0.00015 2 0
1282 1237665372257648797 235.156137  21.388975 17.433 0  0.15679 0.00004 2 0
1283 1237665536002490790 235.156644  22.094898 18.380 0  0.25816 0.00010 1 0
1284 1237665372794388577 235.160726  21.949413 16.385 0  0.04321 0.00002 2 1
1285 1237665372257648847 235.160828  21.310644 16.500 0  0.03921 0.00001 2 1
1286 1237665534928945385 235.161082  21.112449 18.169 0  0.09668 0.00002 1 0
1287 1237665371720843489 235.161283  20.889981 17.410 0  0.08985 0.00002 2 0
1288 1237665372794454508 235.161418  21.836661 18.416 0  0.04079 0.00012 1 1
1289 1237665372794454043 235.161689  21.743676 18.488 1  0.71686 0.00017 2 0
1290 1237665372794389500 235.161958  21.907700 21.002 0  0.64520 0.00020 2 0
1291 1237665372794454136 235.162094  21.803692 14.951 0  0.04120 0.00001 2 1
1292 1237665372257649044 235.162169  21.362731 20.565 1  0.00008 0.00010 2 0
1293 1237665372257648848 235.162655  21.309013 18.597 0  0.12493 0.00007 1 0
1294 1237665535465751004 235.164395  21.669584 18.989 0  0.21864 0.00019 1 0
1295 1237665535465750798 235.165978  21.609771 18.524 0  0.21763 0.00009 1 0
1296 1237665373331259950 235.166604  22.214706 19.367 0  0.47133 0.00008 1 0
1297 1237665534928945467 235.166809  21.061489 18.903 0  0.14357 0.00010 1 0
1298 1237665372794388773 235.167604  21.866084 16.408 0  0.13422 0.00002 2 0
1299 1237665535465685448 235.167902  21.732918 19.489 0  0.11319 0.00006 1 0
1300 1237665535465750688 235.170230  21.602741 17.633 0  0.21812 0.00004 2 0
1301 1237665371720843564 235.170687  21.021836 17.848 0  0.12688 0.00010 1 0
1302 1237665534928945381 235.170717  21.145686 17.109 0  0.14389 0.00002 2 0
1303 1237665372794454151 235.171477  21.815388 18.028 0  0.04203 0.00020 3 1
1304 1237665372257648833 235.172735  21.367320 15.869 0  0.04040 0.00001 2 1
1305 1237665372794388829 235.173618  21.928724 17.915 0  0.21907 0.00007 1 0
1306 1237665536002556400 235.174612  22.062951 20.690 0  0.62894 0.00017 2 0
1307 1237665373331194181 235.176680  22.297999 19.343 0  0.13333 0.00008 1 0
1308 1237665373331194189 235.178551  22.274439 18.205 0  0.17105 0.00007 1 0
1309 1237665372794454147 235.179016  21.837253 18.041 0  0.04121 0.00022 3 1
1310 1237665372794454148 235.179073  21.835473 19.166 0  0.14323 0.00018 1 0
1311 1237665372257648808 235.179594  21.422924 17.563 0  0.04133 0.00002 2 1
1312 1237665372794454329 235.180997  21.853358 18.604 0  0.21785 0.00007 1 0
1313 1237665535465750816 235.181325  21.567918 18.466 0  0.21783 0.00004 1 0
1314 1237665372257648830 235.181474  21.387640 17.768 0  0.09692 0.00001 2 0
1315 1237665372257648911 235.182556  21.296231 15.064 0  0.04551 0.00001 2 1
1316 1237665372794454119 235.183434  21.878276 16.349 0  0.13470 0.00002 2 0
1317 1237665536002556490 235.183879  22.036364 19.159 0  0.41154 0.00008 1 0
1318 1237665372257648881 235.183984  21.323847 16.856 0  0.04570 0.00001 2 1
1319 1237665373331194062 235.185275  22.317136 17.025 0  0.13388 0.00002 2 0
1320 1237665372794454161 235.185939  21.804573 18.998 1  2.41794 0.00027 2 0
1321 1237665536002556390 235.186699  22.095311 20.002 0  0.47226 0.00012 2 0
1322 1237665372257648818 235.187524  21.417922 17.999 0  0.04326 0.00008 1 1
1323 1237665372257649634 235.188455  21.324489 20.725 0  0.60392 0.00017 2 0
1324 1237665535465751119 235.188574  21.617846 20.518 0  0.52561 0.00015 2 0
1325 1237665371720843516 235.189300  20.821735 20.089 1  0.32513 0.00006 2 0
1326 1237665372794389329 235.190306  21.906246 19.499 0  0.37509 0.00008 2 0
1327 1237665371720843877 235.190329  20.949715 20.373 0  0.46480 0.00018 2 0
1328 1237665372257648790 235.190905  21.472076 19.705 1  0.37836 0.00003 2 0
1329 1237665372257648878 235.191450  21.349465 16.595 0  0.12537 0.00002 2 0
1330 1237665536002490553 235.191707  22.174086 19.023 0 -0.00027 0.00007 1 0
1331 1237665535465750576 235.192670  21.650829 18.727 0  0.06838 0.00002 1 0
1332 1237665372794454179 235.194265  21.772535 15.570 0  0.04313 0.00001 2 1
1333 1237665536539361445 235.195691  22.423318 18.018 0  0.13056 0.00005 1 0
1334 1237665536539295951 235.196006  22.640694 17.237 0  0.12704 0.00001 2 0
1335 1237665373331260020 235.196217  22.222251 18.633 0  0.04003 0.00025 1 1
1336 1237665536002556384 235.197371  22.120401 19.596 0  0.21855 0.00012 1 0
1337 1237665372257648889 235.197956  21.350677 18.102 0 -0.00021 0.00006 1 0
1338 1237665372257649075 235.198121  21.322860 19.273 0  0.09651 0.00004 1 0
1339 1237665372794388762 235.199255  21.948043 19.150 0  0.04059 0.00009 1 1
1340 1237665372794389313 235.199990  21.936865 19.403 0  0.36534 0.00013 1 0
1341 1237665373331194179 235.202998  22.384028 19.898 0  0.22206 0.00003 1 0
1342 1237665372257648841 235.203872  21.415868 15.447 0  0.04153 0.00001 2 1
1343 1237665536539361744 235.204122  22.523517 20.405 0  0.56888 0.00009 2 0
1344 1237665534928945462 235.204376  21.167456 18.388 0  0.12845 0.00013 1 0
1345 1237665535465750829 235.206001  21.494840 18.412 0  0.14388 0.00011 1 0
1346 1237665372257648866 235.208140  21.393790 17.086 0  0.04173 0.00002 2 1
1347 1237665536002555940 235.209134  22.163353 17.629 1 -0.00016 0.00002 2 0
1348 1237665372257649448 235.209435  21.261426 20.380 1 -0.00013 0.00004 2 0
1349 1237665372794454447 235.211317  21.801200 20.682 0  0.67899 0.00029 2 0
1350 1237665373331259631 235.211405  22.275614 18.885 0  0.29070 0.00011 1 0
1351 1237665535465751294 235.211466  21.508633 19.000 0  0.21741 0.00012 1 0
1352 1237665371720843693 235.211647  20.971859 20.440 1  0.73783 0.00014 2 0
1353 1237665536002556428 235.211917  22.123690 19.339 0  0.36406 0.00009 1 0
1354 1237665536002556213 235.212174  21.984471 18.587 0  0.25852 0.00012 1 0
1355 1237665372794454350 235.212713  21.796755 19.269 0  0.20599 0.00009 1 0
1356 1237665372257648977 235.212733  21.472988 19.109 0  0.21787 0.00014 1 0
1357 1237665372794454024 235.213655  21.890458 17.411 0  0.13362 0.00004 2 0
1358 1237665534929011092 235.214722  21.084651 18.112 0  0.14397 0.00002 1 0
1359 1237665534929010901 235.214807  21.092324 17.352 0  0.14467 0.00003 2 0
1360 1237665534929011107 235.219733  21.037022 18.021 0  0.09765 0.00006 1 0
1361 1237665372794454338 235.219956  21.880885 18.741 0  0.22974 0.00010 1 0
1362 1237665535465750723 235.220404  21.623431 19.500 0  0.27024 0.00007 1 0
1363 1237665373331194624 235.220930  22.342464 18.979 0  0.42059 0.00009 2 0
1364 1237665372794454370 235.221860  21.755831 19.511 0  0.27912 0.00008 1 0
1365 1237665372794454345 235.223003  21.862409 19.243 0  0.10361 0.00003 1 0
1366 1237665534929010915 235.223322  21.092679 17.775 0  0.14381 0.00006 1 0
1367 1237665372257649277 235.223919  21.455874 18.756 0  0.03806 0.00019 1 1
1368 1237665373331194183 235.224191  22.381454 19.472 0  0.46858 0.00004 1 0
1369 1237665372794455098 235.225371  21.786398 21.052 0  0.62395 0.00017 2 0
1370 1237665372794454213 235.227384  21.796649 16.515 0  0.04159 0.00002 2 1
1371 1237665372794454030 235.227622  21.940101 19.182 0  0.20551 0.00017 1 0
1372 1237665372794454193 235.229739  21.836302 18.444 0  0.14337 0.00006 1 0
1373 1237665373331259968 235.230292  22.329497 18.909 0  0.22858 0.00011 1 0
1374 1237665372257648897 235.230377  21.405152 15.427 0  0.04231 0.00002 2 1
1375 1237665372794454335 235.230947  21.922727 18.553 0  0.13440 0.00009 1 0
1376 1237665372257648677 235.232705  21.284531 20.460 0  0.61154 0.00007 2 0
1377 1237665372794454815 235.232795  21.752834 19.657 0  0.37152 0.00013 1 0
1378 1237665536539361422 235.235076  22.552360 18.449 0  0.09742 0.00006 1 0
1379 1237665372794454784 235.236201  21.781627 19.609 0  0.37558 0.00013 1 0
1380 1237665536002556624 235.236779  22.007775 18.572 0  0.24398 0.00014 1 0
1381 1237665536539296553 235.237298  22.626053 20.333 1  3.79447 0.00056 2 0
1382 1237665372794454339 235.238096  21.909668 18.574 0  0.13490 0.00008 1 0
1383 1237665534928945550 235.239286  21.162405 20.462 1  0.00027 0.00022 2 0
1384 1237665535465751247 235.242565  21.615049 19.593 0  0.35091 0.00015 1 0
1385 1237665536002556070 235.243633  22.085318 18.522 0  0.14296 0.00005 1 0
1386 1237665535465816411 235.245454  21.513439 17.546 0  0.04120 0.00001 2 1
1387 1237665536002556529 235.246534  22.125859 19.191 0  0.13028 0.00012 1 0
1388 1237665372257648945 235.246586  21.339096 18.049 0  0.15713 0.00009 1 0
1389 1237665534929010921 235.247441  21.121996 17.614 0  0.13193 0.00001 2 0
1390 1237665373331260083 235.248886  22.248435 18.502 0  0.13074 0.00015 1 0
1391 1237665372794454210 235.250753  21.846073 17.858 0  0.14384 0.00003 1 0
1392 1237665372794454208 235.250855  21.844617 18.390 0  0.14290 0.00007 1 0
1393 1237665372794454462 235.251381  21.751103 20.912 1 -0.00061 0.00007 2 0
1394 1237665372794454687 235.251946  21.894138 21.051 1 -0.00064 0.00006 2 0
1395 1237665373331259453 235.252120  22.229482 16.900 0  0.13004 0.00003 2 0
1396 1237665536539362314 235.253453  22.494710 21.102 0  0.62427 0.00029 2 0
1397 1237665373331260128 235.254068  22.218540 20.436 0  0.57404 0.00013 2 0
1398 1237665373331259614 235.254087  22.374919 18.465 0  0.08618 0.00002 1 0
1399 1237665371720909201 235.255773  20.838357 20.445 1  2.54860 0.00041 2 0
1400 1237665534929011100 235.255898  21.133137 18.775 0  0.15115 0.00011 1 0
1401 1237665371720843384 235.257247  21.000117 18.862 1  0.00032 0.00003 2 0
1402 1237665536002556206 235.259062  22.158056 19.520 0  0.25920 0.00013 1 0
1403 1237665373331259641 235.259849  22.347914 17.642 0  0.08496 0.00001 2 0
1404 1237665373331259665 235.261264  22.322047 19.329 0  0.22396 0.00012 1 0
1405 1237665535465816625 235.261564  21.501188 19.684 0  0.46963 0.00018 1 0
1406 1237665534929010935 235.262297  21.109158 16.685 0  0.09663 0.00002 2 0
1407 1237665536002556121 235.262779  22.065470 20.308 1 -0.00017 0.00011 2 0
1408 1237665373331260154 235.262802  22.196201 20.351 0  0.46723 0.00011 2 0
1409 1237665372794454913 235.262871  21.728754 19.679 0  0.39529 0.00014 1 0
1410 1237665372794454762 235.263358  21.852099 19.530 0  0.14357 0.00012 1 0
1411 1237665371720909268 235.268144  20.970169 21.063 0  0.52767 0.00012 2 0
1412 1237665372257714182 235.268194  21.328333 18.198 0  0.21690 0.00010 1 0
1413 1237665534929010979 235.268772  21.070306 17.766 0  0.12867 0.00010 1 0
1414 1237665535465751249 235.269937  21.668914 19.318 0  0.16296 0.00003 1 0
1415 1237665372257714747 235.270025  21.321523 19.889 0  0.46914 0.00011 2 0
1416 1237665536539361484 235.270306  22.484260 18.533 0  0.13379 0.00002 1 0
1417 1237665372794454229 235.272739  21.836587 18.363 0  0.14314 0.00007 1 0
1418 1237665536002556120 235.274405  22.093625 16.897 0  0.04148 0.00001 2 1
1419 1237665536002556141 235.275467  22.050469 18.222 0  0.11461 0.00005 1 0
1420 1237665535465816440 235.276285  21.489455 19.235 0  0.14316 0.00009 1 0
1421 1237665372794454788 235.276968  21.863676 20.329 1  0.72161 0.00009 2 0
1422 1237665534929010930 235.277304  21.146256 18.609 0  0.09663 0.00005 1 0
1423 1237665371720909333 235.277590  20.900163 20.000 0  0.50691 0.00011 2 0
1424 1237665371720909202 235.277921  20.876154 20.856 1  0.00009 0.00020 2 0
1425 1237665372257648938 235.277933  21.440502 19.820 1  0.66369 0.00004 2 0
1426 1237665372794454314 235.278292  21.723367 18.228 0  0.11362 0.00009 1 0
1427 1237665535465750769 235.278539  21.614994 16.897 0  0.04327 0.00001 2 1
1428 1237665535465816604 235.279381  21.557343 19.572 0  0.26261 0.00010 1 0
1429 1237665534929011001 235.280043  21.050873 18.350 0  0.32425 0.00005 2 0
1430 1237665372794454880 235.280750  21.802952 20.629 0  0.58843 0.00015 2 0
1431 1237665536539361893 235.280756  22.567858 20.588 0  0.57312 0.00014 2 0
1432 1237665372794519682 235.280985  21.724595 17.252 0  0.11355 0.00005 2 0
1433 1237665536539362083 235.280992  22.417851 20.768 0  0.72733 0.00016 2 0
1434 1237665372257714201 235.281099  21.283892 18.253 0  0.17086 0.00006 1 0
1435 1237665534929011000 235.281166  21.051478 18.418 0  0.32738 0.00005 2 0
1436 1237665534929011478 235.281695  21.012261 20.517 0  0.56993 0.00018 2 0
1437 1237665536002556087 235.282439  22.126089 15.560 0  0.04218 0.00001 2 1
1438 1237665534929011119 235.282468  21.076014 18.415 0  0.27149 0.00011 1 0
1439 1237665373331259861 235.283254  22.239118 20.853 1  2.28138 0.00078 2 0
1440 1237665536002556719 235.284258  22.027185 19.419 0  0.47126 0.00014 2 0
1441 1237665373331259673 235.284264  22.343935 17.346 0  0.08402 0.00009 1 0
1442 1237665536002556723 235.285460  22.022196 18.619 0  0.14094 0.00016 1 0
1443 1237665536539361547 235.286085  22.401894 15.939 0  0.08429 0.00002 2 0
1444 1237665535465751552 235.286720  21.681750 20.703 0  0.65594 0.00024 2 0
1445 1237665372257649088 235.288546  21.433849 18.890 0  0.21708 0.00008 1 0
1446 1237665373331259674 235.289054  22.338138 17.388 0  0.08429 0.00004 2 0
1447 1237665373331260152 235.291109  22.255491 20.603 1  0.00036 0.00008 2 0
1448 1237665536539361371 235.291485  22.387296 15.638 0  0.08442 0.00002 2 0
1449 1237665534929010707 235.293070  21.185636 17.531 0  0.10266 0.00002 2 0
1450 1237665372794520020 235.293075  21.739506 19.292 0  0.34092 0.00015 1 0
1451 1237665372794454281 235.293869  21.761579 15.353 0  0.04086 0.00001 2 1
1452 1237665534929011125 235.294319  21.087182 18.325 0  0.27022 0.00010 1 0
1453 1237665372257714378 235.294627  21.338041 16.938 0  0.04150 0.00001 2 1
1454 1237665372794519561 235.294832  21.754436 19.638 0  0.21865 0.00006 1 0
1455 1237665372257714536 235.294987  21.264498 18.546 0  0.21827 0.00008 1 0
1456 1237665536539361372 235.296593  22.391409 18.254 0  0.08370 0.00010 1 0
1457 1237665534929010705 235.297006  21.183475 16.761 0  0.10204 0.00004 1 0
1458 1237665535465816552 235.297852  21.634013 20.340 0  0.53504 0.00012 2 0
1459 1237665536002621722 235.298172  21.917667 17.491 0  0.04086 0.00003 2 1
1460 1237665536002621989 235.298389  21.980358 21.006 1  2.90759 0.00033 2 0
1461 1237665372794454916 235.299405  21.799656 21.035 0  0.58890 0.00013 2 0
1462 1237665373868064974 235.299595  22.716097 16.585 0  0.13331 0.00003 2 0
1463 1237665536539361698 235.300572  22.518430 18.983 0  0.12887 0.00002 1 0
1464 1237665535465816342 235.300837  21.558623 18.829 0  0.08434 0.00008 1 0
1465 1237665534929011145 235.302252  21.041975 17.930 0  0.27295 0.00006 2 0
1466 1237665536539361575 235.305652  22.417826 17.248 0  0.08459 0.00001 2 0
1467 1237665372257648965 235.305904  21.418674 17.175 0  0.03925 0.00002 2 1
1468 1237665373331259705 235.308724  22.287542 19.048 0  0.26280 0.00009 1 0
1469 1237665372257714642 235.309126  21.312023 20.259 1  1.02992 0.00039 2 0
1470 1237665372794454097 235.309207  21.807321 18.806 0  0.09669 0.00007 1 0
1471 1237665372257714551 235.309706  21.244080 18.435 0  0.21762 0.00010 1 0
1472 1237665536002556164 235.311913  22.076064 18.583 0  0.21930 0.00013 1 0
1473 1237665372794519940 235.312039  21.779040 19.046 0  0.22186 0.00019 1 0
1474 1237665372794519701 235.312135  21.742101 16.261 0  0.04060 0.00001 2 1
1475 1237665371720909098 235.313377  20.933906 16.912 0  0.12679 0.00001 2 0
1476 1237665534929011155 235.314505  21.043480 18.045 0  0.27002 0.00004 2 0
1477 1237665536002622054 235.314717  21.958075 19.724 0  0.36647 0.00021 1 0
1478 1237665536002622093 235.315022  21.908578 19.646 0  0.28169 0.00023 1 0
1479 1237665536002556720 235.315023  22.087403 19.291 0  0.36071 0.00011 1 0
1480 1237665372794454936 235.315057  21.825727 20.840 0  0.58641 0.00008 2 0
1481 1237665372794519612 235.315622  21.686777 19.920 0  0.35043 0.00005 1 0
1482 1237665372794454266 235.317214  21.856949 19.595 0  0.25655 0.00010 1 0
1483 1237665536002621729 235.317527  21.946906 17.663 0  0.04122 0.00003 2 1
1484 1237665536002621477 235.317748  22.019352 15.084 0  0.03629 0.00001 2 0
1485 1237665535465816227 235.319010  21.507675 18.234 0  0.03972 0.00003 1 1
1486 1237665536002621917 235.319269  21.965009 18.696 0  0.03608 0.00003 1 0
1487 1237665535465816600 235.320678  21.645235 19.192 0  0.35517 0.00018 1 0
1488 1237665535465816168 235.321830  21.670173 19.172 0  0.04076 0.00020 1 1
1489 1237665372794519863 235.322474  21.727442 19.023 0 -0.00013 0.00008 1 0
1490 1237665535465816470 235.324335  21.473991 19.118 0  0.26184 0.00013 1 0
1491 1237665372794519728 235.324480  21.706802 17.740 0  0.17672 0.00001 2 0
1492 1237665534929011129 235.325647  21.135310 17.373 0  0.08384 0.00001 2 0
1493 1237665373331259790 235.326090  22.349736 19.026 0  0.34714 0.00011 1 0
1494 1237665373868065085 235.327355  22.595058 17.707 0  0.12967 0.00004 2 0
1495 1237665536539362385 235.328320  22.526280 21.184 0  0.54989 0.00018 2 0
1496 1237665372794454952 235.329059  21.846242 20.355 1 -0.00096 0.00005 2 0
1497 1237665534929011123 235.329181  21.158516 18.589 0  0.10580 0.00007 1 0
1498 1237665373331260254 235.329301  22.248223 20.108 0  0.57318 0.00012 2 0
1499 1237665536539361565 235.329372  22.482110 17.624 0  0.13670 0.00004 2 0
1500 1237665372257714470 235.329498  21.213037 18.129 0  0.10251 0.00002 1 0
1501 1237665535465816795 235.330304  21.452910 21.058 0  0.75703 0.00016 2 0
1502 1237665372794520108 235.331859  21.742902 21.195 0  0.57194 0.00015 2 0
1503 1237665372257714522 235.332095  21.438043 19.078 0  0.37150 0.00020 1 0
1504 1237665372257714355 235.333698  21.426281 15.904 0  0.04478 0.00002 2 1
1505 1237665373331325398 235.333939  22.184061 19.674 0  0.46929 0.00009 2 0
1506 1237665535465816456 235.334010  21.538419 20.759 1  0.00004 0.00013 2 0
1507 1237665373331259797 235.334800  22.273289 18.978 0  0.16957 0.00010 1 0
1508 1237665535465816348 235.335388  21.591629 18.808 0  0.20568 0.00012 1 0
1509 1237665536539361350 235.337990  22.559612 17.870 0  0.13302 0.00010 1 0
1510 1237665535465816620 235.338434  21.663887 19.238 0  0.27082 0.00016 1 0
1511 1237665536002622006 235.340594  22.050686 20.425 1  3.83939 0.00047 2 0
1512 1237665372794454949 235.341064  21.871312 20.707 0  0.67799 0.00015 2 0
1513 1237665372257714985 235.341950  21.220565 20.538 0  0.60253 0.00017 2 0
1514 1237665536002621449 235.343517  22.063502 18.579 0  0.28968 0.00008 1 0
1515 1237665534929011536 235.343595  21.067830 20.326 0  0.57119 0.00020 2 0
1516 1237665373331325221 235.343845  22.210176 19.087 0  0.25934 0.00006 1 0
1517 1237665373331325373 235.344711  22.217323 20.645 0  0.58182 0.00019 2 0
1518 1237665535465816372 235.346031  21.560170 19.456 0  0.21803 0.00003 1 0
1519 1237665372794454301 235.347194  21.872922 19.260 0  0.21921 0.00002 1 0
1520 1237665372257714913 235.347687  21.297184 18.780 0  0.34398 0.00008 1 0
1521 1237665372794454384 235.347984  21.885297 19.131 0  0.21794 0.00012 1 0
1522 1237665372257714444 235.348715  21.304755 17.375 0  0.12867 0.00003 2 0
1523 1237665372257714427 235.350915  21.336740 17.250 0  0.12464 0.00002 2 0
1524 1237665373331325426 235.351277  22.191608 19.009 0  0.46934 0.00009 2 0
1525 1237665373868130399 235.352216  22.585099 17.612 0  0.12896 0.00001 2 0
1526 1237665534929011582 235.352850  21.049077 19.616 0  0.38435 0.00013 1 0
1527 1237665536539427158 235.353668  22.427457 18.350 0  0.22172 0.00010 1 0
1528 1237665372257715242 235.354657  21.253604 20.062 0  0.46905 0.00018 2 0
1529 1237665536539362117 235.355042  22.547803 18.996 0  0.29010 0.00010 1 0
1530 1237665536539427402 235.355085  22.399501 20.345 0  0.46920 0.00011 2 0
1531 1237665535465816993 235.355779  21.651896 21.112 0  0.61510 0.00014 2 0
1532 1237665535465816367 235.356345  21.585957 20.769 0  0.65858 0.00014 2 0
1533 1237665535465816688 235.358010  21.629223 20.329 0  0.53652 0.00015 2 0
1534 1237665534929011160 235.358154  21.111909 19.278 0  0.21703 0.00010 1 0
1535 1237665372794520081 235.358416  21.820804 19.382 0  0.22190 0.00012 1 0
1536 1237665535465816784 235.358796  21.519282 18.806 0  0.22672 0.00017 1 0
1537 1237665372257714545 235.359720  21.362436 18.801 0  0.12915 0.00010 1 0
1538 1237665534929076474 235.359898  20.966447 17.308 0  0.14419 0.00003 2 0
1539 1237665373331325106 235.362352  22.173859 18.349 0  0.17130 0.00006 1 0
1540 1237665372794520249 235.362779  21.702915 21.083 0  0.64098 0.00016 2 0
1541 1237665535465817084 235.363617  21.491029 20.998 0  0.71691 0.00017 2 0
1542 1237665372257714565 235.363869  21.315147 17.734 0  0.24510 0.00003 2 0
1543 1237665534929011056 235.364045  21.108278 17.088 0  0.09629 0.00002 2 0
1544 1237665372257714246 235.366089  21.395269 19.167 0  0.30789 0.00012 1 0
1545 1237665373868065094 235.366615  22.658609 17.719 0  0.14468 0.00004 2 0
1546 1237665536002622107 235.366642  21.989340 18.946 0  0.12374 0.00013 1 0
1547 1237665372794520292 235.368106  21.680871 20.660 0  0.53566 0.00017 2 0
1548 1237665535465816357 235.368190  21.646268 17.811 0  0.25785 0.00008 1 0
1549 1237665373868130405 235.369810  22.590462 17.648 0  0.12956 0.00006 2 0
1550 1237665373331259499 235.370285  22.302979 17.199 0  0.04086 0.00003 2 1
1551 1237665372794519870 235.372317  21.806062 18.945 0  0.25633 0.00006 1 0
1552 1237665373331325580 235.372333  22.120155 20.361 0  0.60456 0.00016 2 0
1553 1237665372257714245 235.372771  21.410255 20.817 1 -0.00026 0.00003 2 0
1554 1237665535465816359 235.372939  21.636958 19.347 0  0.17847 0.00009 1 0
1555 1237665373331324940 235.373854  22.271165 18.745 1  1.59871 0.00042 2 0
1556 1237665535465816792 235.374064  21.543535 19.668 0  0.03854 0.00020 1 1
1557 1237665373331325066 235.376114  22.281780 18.647 0  0.09462 0.00005 1 0
1558 1237665534929011854 235.376294  21.132755 20.844 0  0.60407 0.00014 2 0
1559 1237665536002621886 235.376638  21.927513 18.827 0  0.21882 0.00012 1 0
1560 1237665372257714595 235.377670  21.209312 19.099 0  0.12867 0.00010 1 0
1561 1237665536539427439 235.377696  22.415005 19.256 0  0.36695 0.00014 1 0
1562 1237665536002621885 235.379029  21.926761 18.800 0  0.21830 0.00014 1 0
1563 1237665372794520289 235.379487  21.710224 19.744 0  0.18277 0.00014 1 0
1564 1237665372257714478 235.379520  21.305339 16.902 0  0.04177 0.00002 2 1
1565 1237665536539427330 235.379674  22.511295 19.691 0  0.46667 0.00009 2 0
1566 1237665536002621533 235.380279  22.008339 18.842 0  0.03808 0.00016 1 1
1567 1237665372794520098 235.381563  21.861277 20.629 0 -0.00033 0.00014 2 0
1568 1237665536539427462 235.381644  22.407026 19.541 0  0.52581 0.00004 2 0
1569 1237665373331325460 235.382604  22.222067 20.241 0  0.47107 0.00012 2 0
1570 1237665372257714593 235.384784  21.227134 18.415 0  0.35497 0.00006 2 0
1571 1237665536002622198 235.387886  21.964151 19.326 0  0.21811 0.00007 1 0
1572 1237665536539427346 235.388718  22.511523 19.707 0  0.46688 0.00009 2 0
1573 1237665536539426992 235.389432  22.431662 17.591 0  0.08505 0.00001 2 0
1574 1237665534929011259 235.389510  21.155158 21.088 1  0.21722 0.00001 2 0
1575 1237665536002621938 235.389610  21.876579 19.160 0  0.25801 0.00017 1 0
1576 1237665372794519764 235.390914  21.782951 16.374 0  0.03733 0.00001 2 1
1577 1237665373331325333 235.395178  22.134505 19.266 0  0.06383 0.00002 1 0
1578 1237665372794519972 235.395422  21.682129 19.646 0  0.09607 0.00005 1 0
1579 1237665372794519966 235.395434  21.714504 18.757 0  0.11296 0.00010 1 0
1580 1237665372794520588 235.395596  21.799406 20.742 0  0.64398 0.00018 2 0
1581 1237665534929011058 235.396302  21.166267 17.558 0  0.10231 0.00001 2 0
1582 1237665372794519965 235.397239  21.732148 19.877 0  0.22915 0.00006 1 0
1583 1237665372794519967 235.397318  21.716966 19.456 0  0.34960 0.00011 1 0
1584 1237665372257714571 235.397461  21.369814 19.104 0  0.18338 0.00014 1 0
1585 1237665536539426979 235.398529  22.468751 17.114 0  0.12879 0.00004 2 0
1586 1237665535465816474 235.399502  21.603658 19.132 0  0.21749 0.00012 1 0
1587 1237665536002622190 235.400524  21.998200 19.005 0  0.13430 0.00012 1 0
1588 1237665373868130437 235.400643  22.602290 17.469 0  0.13292 0.00004 2 0
1589 1237665536539426965 235.400765  22.512441 17.637 0  0.12991 0.00004 2 0
1590 1237665372794519773 235.402108  21.800446 16.191 0  0.03736 0.00008 1 1
1591 1237665535465881946 235.403848  21.478515 18.959 0  0.34933 0.00009 1 0
1592 1237665535465816376 235.403891  21.616473 17.835 0  0.21777 0.00003 2 0
1593 1237665535465882066 235.404637  21.484760 19.467 0  0.35080 0.00015 1 0
1594 1237665534929076477 235.405229  21.042769 18.961 0  0.32699 0.00007 2 0
1595 1237665536539427928 235.407203  22.444431 20.646 0  0.61413 0.00025 2 0
1596 1237665536002621877 235.409442  22.053186 18.040 0  0.28498 0.00005 2 0
1597 1237665536539427555 235.409520  22.395911 19.065 0  0.22090 0.00010 1 0
1598 1237665536002621743 235.409872  22.074779 18.220 1 -0.00019 0.00001 2 0
1599 1237665372257714700 235.410318  21.276264 20.479 1  0.00035 0.00013 2 0
1600 1237665373331325093 235.410645  22.299711 17.869 0  0.12962 0.00021 1 0
1601 1237665372794519813 235.411855  21.745759 18.826 0  0.03717 0.00011 1 1
1602 1237665536539426962 235.412869  22.540187 18.036 0  0.13000 0.00000 6 0
1603 1237665373331325675 235.413061  22.133048 19.212 0  0.11531 0.00009 1 0
1604 1237665372794519891 235.413686  21.787991 18.921 0  0.26191 0.00009 1 0
1605 1237665534929076380 235.413845  20.960218 20.845 1  0.27071 0.00011 2 0
1606 1237665536002621784 235.414138  22.001247 18.769 0  0.13295 0.00008 1 0
1607 1237665372794519787 235.414658  21.794186 16.086 0  0.03738 0.00001 2 1
1608 1237665536539427639 235.414703  22.353121 20.381 0  0.64296 0.00005 2 0
1609 1237665372794519779 235.415250  21.826218 18.536 0  0.21812 0.00002 1 0
1610 1237665372794585165 235.416311  21.635687 17.224 0  0.04058 0.00004 2 1
1611 1237665372794585442 235.417542  21.642124 21.135 1  2.57602 0.00047 2 0
1612 1237665536539427053 235.418196  22.406749 17.012 0  0.06806 0.00002 2 0
1613 1237665536002621671 235.418644  21.883631 17.291 0 -0.00024 0.00003 2 0
1614 1237665536539427018 235.418752  22.452800 19.324 1 -0.00006 0.00006 2 0
1615 1237665372794520229 235.420457  21.834254 20.576 0  0.53777 0.00013 2 0
1616 1237665535465881732 235.421079  21.466543 20.248 1  0.85071 0.00008 2 0
1617 1237665372257714997 235.421433  21.374913 19.170 0  0.15758 0.00007 1 0
1618 1237665536002687423 235.421521  21.878883 18.744 0  0.29817 0.00011 1 0
1619 1237665373868130426 235.422389  22.661309 19.361 1  0.83908 0.00006 2 0
1620 1237665534929076578 235.422462  21.085199 17.865 0  0.06104 0.00010 1 0
1621 1237665534929076389 235.425432  20.949565 17.557 0  0.09779 0.00004 2 0
1622 1237665373331325239 235.425455  22.294512 18.371 0  0.13020 0.00009 1 0
1623 1237665535465881725 235.426202  21.505379 16.720 0  0.04158 0.00001 2 1
1624 1237665372794519912 235.428614  21.698700 18.550 0  0.25697 0.00010 1 0
1625 1237665534929077040 235.428927  21.027476 20.483 0  0.60325 0.00012 2 0
1626 1237665535465881888 235.429208  21.450647 18.988 0  0.20369 0.00010 1 0
1627 1237665536539427089 235.429297  22.342463 18.022 0  0.18222 0.00010 1 0
1628 1237665372257780192 235.431068  21.284109 20.218 1 -0.00035 0.00005 2 0
1629 1237665372257779906 235.431165  21.232333 17.552 0  0.12506 0.00002 2 0
1630 1237665536539426975 235.431258  22.543218 18.956 1  0.89045 0.00036 2 0
1631 1237665372257779910 235.432208  21.226887 19.302 0  0.09955 0.00002 1 0
1632 1237665372794585171 235.432493  21.659655 17.595 0  0.13084 0.00001 2 0
1633 1237665372794519915 235.433681  21.681516 18.561 0  0.20533 0.00010 1 0
1634 1237665373331325181 235.435084  22.118795 16.164 0  0.09653 0.00002 2 0
1635 1237665373331325139 235.439615  22.217066 16.584 0  0.07277 0.00002 2 0
1636 1237665373868130449 235.440120  22.638833 18.146 1 -0.00084 0.00002 2 0
1637 1237665534929076762 235.443137  21.048240 21.039 1  2.42133 0.00092 2 0
1638 1237665536002621586 235.444617  22.029565 18.490 0  0.13371 0.00010 1 0
1639 1237665373331325254 235.446150  22.209300 18.664 0  0.28598 0.00008 1 0
1640 1237665373331325265 235.446566  22.198027 18.591 0  0.28567 0.00005 2 0
1641 1237665372257780178 235.447478  21.335050 18.658 0  0.21679 0.00011 1 0
1642 1237665372257780082 235.448858  21.317172 19.308 0  0.14350 0.00005 1 0
1643 1237665535465881710 235.448998  21.578408 16.861 0  0.12314 0.00003 2 0
1644 1237665536539427005 235.449684  22.534740 18.388 0  0.12988 0.00007 1 0
1645 1237665372794519830 235.450374  21.779513 16.148 0  0.04013 0.00002 2 1
1646 1237665536002621806 235.450937  22.044466 18.361 0  0.13395 0.00006 1 0
1647 1237665373868130975 235.452448  22.585297 20.393 0  0.54001 0.00012 2 0
1648 1237665373331325014 235.452593  22.249207 16.124 0  0.04372 0.00001 2 1
1649 1237665372257780089 235.453508  21.292238 20.807 1  0.00022 0.00012 2 0
1650 1237665536539427047 235.453819  22.482048 18.441 0  0.04048 0.00011 1 1
1651 1237665372794585610 235.455780  21.627817 18.972 0  0.10907 0.00012 1 0
1652 1237665536539492453 235.455871  22.316725 18.591 0  0.04258 0.00009 1 1
1653 1237665373331325243 235.456198  22.298622 17.592 0  0.18291 0.00002 2 0
1654 1237665534929076494 235.456289  21.034428 18.632 0  0.27245 0.00014 1 0
1655 1237665536539427030 235.457276  22.498967 17.518 0  0.12965 0.00002 2 0
1656 1237665536539427706 235.457342  22.393564 19.001 0  0.36245 0.00008 2 0
1657 1237665536539427092 235.458948  22.399445 18.428 0  0.13386 0.00006 1 0
1658 1237665372794519970 235.461377  21.820788 20.469 1  2.56214 0.00029 2 0
1659 1237665536539427197 235.462613  22.428927 17.778 0  0.22298 0.00005 2 0
1660 1237665373331325707 235.463065  22.225861 20.702 0  0.61025 0.00013 2 0
1661 1237665372794585206 235.463198  21.656264 18.257 0  0.09582 0.00006 1 0
1662 1237665536539427198 235.463375  22.429016 19.203 0  0.22439 0.00014 1 0
1663 1237665535465882165 235.464578  21.485951 20.083 0  0.52984 0.00012 2 0
1664 1237665372794519909 235.467489  21.806086 18.436 0  0.20485 0.00009 1 0
1665 1237665372794519982 235.468025  21.777509 18.849 0  0.03764 0.00003 1 1
1666 1237665372794585380 235.468445  21.650885 18.671 0  0.34126 0.00008 1 0
1667 1237665535465881728 235.468817  21.585600 18.201 0  0.03956 0.00012 1 1
1668 1237665536539427746 235.469447  22.395034 20.161 0  0.48582 0.00017 2 0
1669 1237665536539427122 235.470310  22.365011 17.405 0  0.04225 0.00003 2 1
1670 1237665536002687161 235.470976  21.951042 15.722 0  0.04235 0.00001 2 1
1671 1237665536002621850 235.472238  22.007723 18.484 0  0.13404 0.00010 1 0
1672 1237665372257779979 235.472513  21.170496 18.537 0  0.15674 0.00007 1 0
1673 1237665534929076860 235.473328  20.972065 19.931 0  0.57071 0.00011 2 0
1674 1237665536002621826 235.474636  22.055675 16.517 0  0.04297 0.00002 2 1
1675 1237665372794585593 235.475302  21.681451 19.998 0  0.53542 0.00010 2 0
1676 1237665536539427086 235.475496  22.450801 17.645 0  0.12976 0.00001 2 0
1677 1237665373331325249 235.475534  22.285336 18.036 0  0.26207 0.00009 1 0
1678 1237665373331325156 235.475854  22.261592 17.107 0  0.13426 0.00003 2 0
1679 1237665534929077209 235.479466  20.954747 20.837 0  0.57726 0.00018 2 0
1680 1237665534929076824 235.480406  21.047521 19.131 0  0.27332 0.00010 1 0
1681 1237665372257779982 235.481144  21.182919 16.917 0  0.08432 0.00001 2 0
1682 1237665534929076897 235.482494  20.960068 20.788 0  0.59717 0.00012 2 0
1683 1237665536002687427 235.482913  21.979367 20.457 1 -0.00040 0.00007 2 0
1684 1237665372257779939 235.483929  21.245808 18.113 0  0.10364 0.00005 1 0
1685 1237665372794585387 235.489192  21.655125 18.035 0  0.09571 0.00011 1 0
1686 1237665372794585189 235.490124  21.751150 17.698 0  0.09589 0.00001 2 0
1687 1237665372257780263 235.490261  21.329518 20.540 1 -0.00086 0.00007 2 0
1688 1237665535465881775 235.494336  21.542682 17.906 0  0.11307 0.00011 1 0
1689 1237665535465881992 235.496644  21.490665 19.276 0  0.22499 0.00013 1 0
1690 1237665372794585666 235.498368  21.662103 20.512 0  0.53620 0.00016 2 0
1691 1237665373331390817 235.498370  22.101594 20.097 1  0.84738 0.00016 2 0
1692 1237665373331325183 235.498790  22.251323 18.054 0  0.13457 0.00011 1 0
1693 1237665372794585261 235.498878  21.618787 17.352 0  0.03981 0.00002 2 1
1694 1237665372257780334 235.499619  21.278174 20.394 0  0.48344 0.00011 2 0
1695 1237665536002687536 235.502141  21.987912 20.274 0  0.53718 0.00012 2 0
1696 1237665535465881759 235.502790  21.582588 19.254 0  0.17185 0.00006 1 0
1697 1237665372794585630 235.502850  21.713402 19.601 0  0.44123 0.00014 1 0
1698 1237665373331390740 235.505084  22.096847 18.422 0  0.14029 0.00007 1 0
1699 1237665373331390902 235.505159  22.164742 19.367 0  0.27291 0.00017 1 0
1700 1237665373331390741 235.505275  22.074989 18.453 0  0.14043 0.00010 1 0
1701 1237665372257779970 235.505900  21.248211 15.799 0  0.06889 0.00002 2 0
1702 1237665536539492520 235.506203  22.308271 16.745 0  0.13035 0.00003 2 0
1703 1237665536002687360 235.506857  22.052603 17.978 0  0.14131 0.00012 1 0
1704 1237665535465881977 235.510383  21.575693 18.741 0  0.19972 0.00007 1 0
1705 1237665535465881822 235.512427  21.477498 20.028 1  2.19158 0.00049 2 0
1706 1237665534929142187 235.516154  20.974036 20.517 0  0.57233 0.00011 2 0
1707 1237665372257780107 235.519889  21.334320 18.661 0  0.21668 0.00008 1 0
1708 1237665534929076439 235.520258  21.043597 17.744 0  0.07850 0.00003 2 0
1709 1237665534929076618 235.520601  21.030390 20.050 1  2.52631 0.00032 2 0
1710 1237665535465882569 235.520739  21.428345 20.754 0  0.52961 0.00015 2 0
1711 1237665372794585248 235.521966  21.681112 18.554 0  0.12217 0.00007 1 0
1712 1237665536002687182 235.523540  22.032872 18.727 0  0.17147 0.00008 1 0
1713 1237665372794585233 235.525530  21.737018 17.548 0  0.04345 0.00004 2 1
1714 1237665536539492485 235.526900  22.396046 17.922 0  0.22151 0.00005 2 0
1715 1237665534929076431 235.529946  21.071159 17.234 0  0.12729 0.00001 2 0
1716 1237665373868195946 235.531998  22.520077 17.397 0  0.13073 0.00010 1 0
1717 1237665373331390515 235.532004  22.141527 17.210 1 -0.00031 0.00002 2 0
1718 1237665372257780048 235.534032  21.269112 18.858 0  0.13456 0.00011 1 0
1719 1237665372794585275 235.534522  21.670327 17.652 0  0.14205 0.00003 2 0
1720 1237665373331390596 235.536278  22.201388 16.597 0  0.04067 0.00002 2 1
1721 1237665373868195953 235.539503  22.509411 18.515 0  0.13192 0.00001 2 0
1722 1237665372794585646 235.540150  21.769198 19.590 0  0.26193 0.00011 1 0
1723 1237665536002687027 235.541625  21.965661 14.793 0  0.04017 0.00001 2 1
1724 1237665535465881861 235.542194  21.441250 16.201 0  0.04771 0.00001 2 0
1725 1237665373331390586 235.542643  22.239240 17.035 0  0.13476 0.00003 2 0
1726 1237665373868195955 235.543171  22.514889 17.291 0  0.13194 0.00005 1 0
1727 1237665536002687307 235.543276  21.858935 17.825 0  0.21866 0.00009 1 0
1728 1237665536539492778 235.551062  22.431665 18.872 0  0.13233 0.00002 1 0
1729 1237665372794585266 235.551655  21.722034 19.489 1  2.31723 0.00015 2 0
1730 1237665372794585865 235.551918  21.596265 19.347 0  0.36605 0.00017 1 0
1731 1237665536002687777 235.553739  21.877233 20.716 1  3.23319 0.00063 2 0
1732 1237665535465882376 235.556657  21.465642 19.045 0  0.34224 0.00010 1 0
1733 1237665535465947739 235.558540  21.376346 19.246 0  0.21680 0.00014 1 0
1734 1237665372257845432 235.561447  21.157619 18.221 0  0.19666 0.00008 1 0
1735 1237665536002687667 235.561472  21.987947 21.173 0  0.60211 0.00026 2 0
1736 1237665535465947717 235.563768  21.409416 21.042 1  2.26777 0.00063 2 0
1737 1237665536539493565 235.566979  22.265346 20.898 0  0.57376 0.00020 2 0
1738 1237665372794585823 235.567724  21.668758 19.531 0  0.17003 0.00024 1 0
1739 1237665536539493439 235.568547  22.488913 20.827 0  0.57216 0.00018 2 0
1740 1237665372794585321 235.570990  21.694050 17.705 0  0.09227 0.00001 2 0
1741 1237665373868196397 235.570992  22.559777 20.896 0  0.60793 0.00019 2 0
1742 1237665536002687091 235.572248  21.879911 17.708 0  0.21676 0.00007 1 0
1743 1237665536539492624 235.572413  22.314716 17.773 0  0.13507 0.00006 1 0
1744 1237665536539492623 235.572588  22.311773 17.685 0  0.13285 0.00003 2 0
1745 1237665535465882361 235.573608  21.517846 20.512 0  0.34351 0.00007 2 0
1746 1237665373868195980 235.574409  22.503498 17.819 0  0.14836 0.00005 1 0
1747 1237665372794651045 235.574834  21.571230 20.465 1  2.26573 0.00140 2 0
1748 1237665373868196404 235.575428  22.565072 21.022 0  0.61153 0.00015 2 0
1749 1237665536539492555 235.575570  22.421771 16.723 0  0.13228 0.00002 2 0
1750 1237665536002687400 235.575888  21.891198 18.270 0  0.21894 0.00006 1 0
1751 1237665536002687090 235.576534  21.881762 17.980 0  0.21870 0.00004 2 0
1752 1237665534929141908 235.578754  21.092999 17.171 0  0.09216 0.00009 1 0
1753 1237665536539492611 235.579106  22.346134 17.837 0  0.13045 0.00009 1 0
1754 1237665534929141787 235.579389  21.079888 15.850 0  0.04120 0.00001 2 1
1755 1237665372794585329 235.580475  21.690400 19.084 0  0.13158 0.00008 1 0
1756 1237665372257845258 235.582163  21.257078 18.000 0  0.10420 0.00006 1 0
1757 1237665536539492566 235.582951  22.415496 18.276 0  0.13262 0.00005 1 0
1758 1237665373331390994 235.583002  22.232328 19.832 0  0.13596 0.00012 1 0
1759 1237665373331391393 235.583924  22.206573 21.044 0  0.59373 0.00029 2 0
1760 1237665536539492561 235.587315  22.430603 18.606 0  0.13235 0.00009 1 0
1761 1237665536539492549 235.587904  22.448874 17.819 0  0.13151 0.00006 1 0
1762 1237665536002687288 235.589717  21.980433 17.804 0  0.17152 0.00007 1 0
1763 1237665536539492639 235.590463  22.326525 17.423 0  0.13475 0.00003 2 0
1764 1237665372794585278 235.590681  21.783609 18.265 0  0.14187 0.00010 1 0
1765 1237665535465947453 235.590845  21.468121 18.758 0  0.22708 0.00007 1 0
1766 1237665372794585279 235.591184  21.782427 17.934 0  0.14163 0.00006 1 0
1767 1237665535465947465 235.592104  21.373440 18.173 0  0.21656 0.00014 1 0
1768 1237665372257845603 235.592410  21.127970 17.753 0  0.09241 0.00002 2 0
1769 1237665536539492558 235.593049  22.454251 17.716 0  0.13297 0.00002 2 0
1770 1237665373331391236 235.594070  22.036866 20.786 0  0.59304 0.00019 2 0
1771 1237665372794650851 235.596301  21.578991 18.842 0  0.18280 0.00017 1 0
1772 1237665372794650832 235.596431  21.643520 16.962 0  0.11299 0.00003 2 0
1773 1237665536539492607 235.600504  22.390343 16.453 0  0.13195 0.00003 2 0
1774 1237665372794585417 235.600556  21.719673 19.338 0  0.28155 0.00005 1 0
1775 1237665536539492662 235.602877  22.326937 16.589 0  0.12970 0.00008 1 0
1776 1237665536002752639 235.603901  21.885948 18.446 0  0.21824 0.00013 1 0
1777 1237665536539493328 235.604686  22.309666 18.377 0  0.12891 0.00007 1 0
1778 1237665372794585900 235.604943  21.668221 19.651 0  0.42351 0.00012 1 0
1779 1237665372794585303 235.605157  21.768990 18.808 0  0.20520 0.00012 1 0
1780 1237665535465947445 235.605548  21.507310 19.117 0  0.04097 0.00021 1 1
1781 1237665535465947340 235.605927  21.392335 17.419 0  0.04120 0.00003 2 1
1782 1237665536002687395 235.606307  21.964929 18.805 0  0.24529 0.00011 1 0
1783 1237665536002687340 235.607328  21.914832 18.345 0  0.14298 0.00008 1 0
1784 1237665372257845425 235.608633  21.254257 16.615 0  0.08437 0.00003 2 0
1785 1237665534929141957 235.608634  21.031835 17.429 0  0.04744 0.00001 2 0
1786 1237665535465947827 235.609018  21.404935 20.765 1 -0.00042 0.00012 2 0
1787 1237665372794651190 235.609611  21.552466 19.439 0  0.34288 0.00012 1 0
1788 1237665536002752744 235.610992  21.853149 19.067 0  0.25694 0.00018 1 0
1789 1237665372794585300 235.611255  21.772474 14.899 0  0.03937 0.00001 2 1
1790 1237665535465947186 235.611346  21.426401 18.335 1  1.18697 0.00029 2 0
1791 1237665372794585327 235.611813  21.755846 17.941 0  0.20408 0.00010 1 0
1792 1237665536002752656 235.612050  21.817407 18.968 0  0.16294 0.00002 1 0
1793 1237665536002752643 235.612656  21.895193 16.251 0  0.03928 0.00002 2 1
1794 1237665373331390769 235.613216  22.145483 18.836 0  0.21855 0.00011 1 0
1795 1237665372794651096 235.613860  21.677754 19.561 0  0.04259 0.00018 1 1
1796 1237665536539492616 235.614490  22.403243 18.235 0  0.13361 0.00009 1 0
1797 1237665372257845615 235.617572  21.129036 18.764 0  0.25701 0.00007 1 0
1798 1237665373331391118 235.618595  22.164717 19.148 0  0.21909 0.00010 1 0
1799 1237665535465948107 235.622589  21.475061 21.066 0  0.66130 0.00019 2 0
1800 1237665535465947244 235.622763  21.323180 18.482 0  0.16486 0.00012 1 0
1801 1237665372257845447 235.622972  21.248701 18.762 0  0.13457 0.00008 1 0
1802 1237665373331456019 235.623238  22.016686 19.490 0  0.13374 0.00014 1 0
1803 1237665372257845453 235.623758  21.231807 16.793 0  0.04729 0.00001 2 0
1804 1237665535465947733 235.623806  21.519452 19.234 0  0.30278 0.00017 1 0
1805 1237665372794650984 235.625233  21.606897 18.538 0  0.20410 0.00016 1 0
1806 1237665536539493378 235.626644  22.309154 19.151 0  0.26124 0.00015 1 0
1807 1237665373331390781 235.630083  22.096726 18.256 0  0.21857 0.00014 1 0
1808 1237665372257845669 235.630186  21.271692 19.073 0  0.15140 0.00002 1 0
1809 1237665536539492733 235.631481  22.449396 20.990 1 -0.00035 0.00013 2 0
1810 1237665536539492676 235.634293  22.360580 17.388 0  0.13251 0.00003 2 0
1811 1237665372794585428 235.634324  21.741873 18.885 0  0.36419 0.00012 1 0
1812 1237665536002752566 235.636045  21.922467 17.377 1 -0.00030 0.00001 2 0
1813 1237665535465947927 235.636258  21.330470 18.932 0 -0.00007 0.00017 1 0
1814 1237665373331391481 235.637387  22.155056 21.103 0  0.57180 0.00025 2 0
1815 1237665536539492423 235.637781  22.341062 18.078 0  0.13046 0.00007 1 0
1816 1237665535465947328 235.638660  21.469372 17.033 0  0.04304 0.00002 2 1
1817 1237665536002752755 235.639577  21.835927 18.320 0  0.20336 0.00007 1 0
1818 1237665536002752822 235.640675  21.769689 19.351 0  0.09557 0.00013 1 0
1819 1237665372257845691 235.640788  21.211782 18.324 0  0.04300 0.00016 1 1
1820 1237665373331390708 235.641538  22.139508 18.676 0  0.06416 0.00012 1 0
1821 1237665372257845493 235.643837  21.189070 17.696 0  0.13397 0.00002 2 0
1822 1237665536539557913 235.650053  22.252249 17.481 0  0.11513 0.00009 1 0
1823 1237665372257845977 235.650975  21.137420 19.227 0  0.39517 0.00008 2 0
1824 1237665536002752674 235.651987  21.837627 18.630 0  0.13151 0.00005 1 0
1825 1237665372257845342 235.652268  21.129240 14.967 0  0.04731 0.00001 2 0
1826 1237665372794650905 235.652547  21.575645 17.678 0  0.03926 0.00001 2 1
1827 1237665535465947255 235.652734  21.372872 18.711 0  0.18605 0.00013 1 0
1828 1237665536002752590 235.653345  21.816889 18.504 1  1.58648 0.00024 2 0
1829 1237665373331456178 235.653673  22.114282 16.381 0  0.06399 0.00005 1 0
1830 1237665373331456217 235.653889  22.046887 17.056 0  0.13462 0.00002 2 0
1831 1237665373868261959 235.655138  22.458536 19.323 0  0.26387 0.00015 1 0
1832 1237665373331456174 235.658151  22.124460 16.707 0  0.06420 0.00002 2 0
1833 1237665372257846257 235.659878  21.102100 21.017 0  0.61136 0.00016 2 0
1834 1237665536539557968 235.663019  22.367284 17.776 0  0.16969 0.00003 2 0
1835 1237665536539493385 235.665335  22.384160 20.006 0  0.44645 0.00013 2 0
1836 1237665372257845467 235.666654  21.271344 18.693 0  0.11229 0.00007 1 0
1837 1237665372794650859 235.666683  21.718880 17.996 0  0.20432 0.00008 1 0
1838 1237665536002753169 235.669140  21.760199 19.570 0  0.41863 0.00013 1 0
1839 1237665373331456228 235.671537  22.052333 17.586 0  0.13476 0.00001 2 0
1840 1237665535465947422 235.672200  21.320562 18.063 0  0.10610 0.00006 1 0
1841 1237665373331391286 235.672885  22.171166 20.138 0  0.49682 0.00013 2 0
1842 1237665536002752766 235.673081  21.831492 17.944 0  0.14273 0.00011 1 0
1843 1237665373331456348 235.673382  22.088117 18.008 0  0.08839 0.00007 1 0
1844 1237665536539558520 235.674573  22.265961 18.803 0  0.34645 0.00006 2 0
1845 1237665536539558586 235.676665  22.225754 19.200 0  0.13835 0.00003 1 0
1846 1237665536539492796 235.677988  22.417810 18.014 0  0.03470 0.00018 1 0
1847 1237665536002752785 235.680425  21.882950 18.677 0  0.17176 0.00013 1 0
1848 1237665535465947912 235.683938  21.457347 19.680 0  0.34191 0.00014 1 0
1849 1237665536002753203 235.686664  21.762043 19.505 0  0.41740 0.00016 1 0
1850 1237665536539558598 235.690366  22.246990 19.121 0  0.34628 0.00019 1 0
1851 1237665535465947481 235.691233  21.474579 18.663 0  0.24643 0.00009 1 0
1852 1237665372257845621 235.693024  21.275311 18.894 0  0.18635 0.00009 1 0
1853 1237665535465947610 235.693318  21.435302 20.638 1  0.00017 0.00007 2 0
1854 1237665536002752762 235.698848  21.926001 18.204 0  0.25719 0.00012 1 0
1855 1237665536539558075 235.699433  22.220481 18.776 1 -0.00025 0.00001 2 0
1856 1237665536002752837 235.700619  21.754489 20.148 1 -0.00067 0.00005 2 0
1857 1237665536539558528 235.703595  22.323632 18.982 0  0.13463 0.00019 1 0
1858 1237665535466012957 235.703867  21.367477 18.710 0  0.15601 0.00016 1 0
1859 1237665373331456351 235.706705  22.031300 18.607 0  0.21877 0.00013 1 0
1860 1237665372794716396 235.707802  21.510488 19.116 0  0.26259 0.00012 1 0
1861 1237665536002752770 235.710917  21.825847 18.050 0  0.14272 0.00012 1 0
1862 1237665372794651005 235.717263  21.629833 18.751 0  0.27326 0.00013 1 0
1863 1237665373331456401 235.717819  22.094863 18.933 0  0.22326 0.00007 1 0
1864 1237665536002752609 235.718590  21.837363 16.395 1  0.00013 0.00001 2 0
1865 1237665536002752708 235.720603  21.854673 17.874 0  0.13418 0.00007 1 0
1866 1237665536002818500 235.720834  21.733858 19.425 0  0.28715 0.00024 1 0
1867 1237665536539558602 235.724952  22.317213 19.140 0  0.14768 0.00020 1 0
1868 1237665535466013060 235.726553  21.338407 19.360 0  0.13453 0.00007 1 0
1869 1237665536002818265 235.727927  21.762854 18.759 1 -0.00035 0.00002 2 0
1870 1237665373331456238 235.728567  22.139505 19.300 1  1.55720 0.00002 2 0
1871 1237665372257911262 235.728958  21.155403 20.644 0  0.59171 0.00013 2 0
1872 1237665373331456609 235.729112  22.150172 18.919 0  0.09675 0.00013 1 0
1873 1237665373331456245 235.730035  22.129212 15.390 0  0.04251 0.00002 2 1
1874 1237665535465947619 235.731288  21.491261 18.937 0  0.20023 0.00009 1 0
1875 1237665372794716995 235.737248  21.497333 21.101 0  0.66042 0.00017 2 0
1876 1237665372794716554 235.738841  21.562736 19.203 0  0.34887 0.00012 1 0
1877 1237665535466012891 235.738893  21.282918 18.932 0  0.07669 0.00002 1 0
1878 1237665535466012959 235.743352  21.441716 18.730 0  0.34276 0.00006 2 0
1879 1237665536002818506 235.744304  21.728033 18.830 0  0.04440 0.00013 1 1
1880 1237665536002752721 235.746103  21.892720 17.925 0  0.03935 0.00005 1 1
1881 1237665372794716471 235.746654  21.549876 19.009 0  0.34385 0.00010 1 0
1882 1237665536002818277 235.747901  21.771984 17.454 0  0.13156 0.00001 2 0
1883 1237665536539558272 235.749191  22.313058 19.284 0  0.12868 0.00002 1 0
1884 1237665536539558762 235.749588  22.286332 19.914 0  0.47029 0.00013 2 0
1885 1237665373331456429 235.751142  21.965810 20.231 1  2.36457 0.00060 2 0
1886 1237665536539558205 235.757785  22.252986 18.681 0  0.18206 0.00006 1 0
1887 1237665536539623903 235.760224  22.189699 20.766 1 -0.00044 0.00005 2 0
1888 1237665535466012876 235.760393  21.359804 17.735 1 -0.00026 0.00001 2 0
1889 1237665536539558619 235.760753  22.376591 19.947 0  0.42286 0.00009 2 0
1890 1237665536539557962 235.760906  22.243832 19.490 1  2.84156 0.00080 2 0
1891 1237665535466013637 235.765441  21.312884 21.038 0  0.74748 0.00019 2 0
1892 1237665373331521904 235.765534  21.982195 19.498 0  0.35456 0.00013 1 0
1893 1237665373331456745 235.766737  22.121299 18.845 0  0.20422 0.00019 1 0
1894 1237665535466012889 235.767169  21.349739 19.003 1  1.26973 0.00057 2 0
1895 1237665373331456327 235.768438  22.037870 17.688 0  0.13479 0.00001 2 0
1896 1237665536539558790 235.769971  22.303142 20.526 0  0.57379 0.00017 2 0
1897 1237665536539558112 235.770654  22.276062 17.839 0  0.13482 0.00006 1 0
1898 1237665536539558111 235.771354  22.276892 19.555 0  0.46778 0.00011 2 0
1899 1237665536002818574 235.771823  21.870577 18.434 0  0.04153 0.00024 1 1
1900 1237665535466012920 235.772849  21.257996 18.874 1  1.19694 0.00055 2 0
1901 1237665373331521971 235.773498  21.949835 20.917 0  0.49767 0.00013 2 0
1902 1237665372794716614 235.773625  21.571169 20.682 1 -0.00030 0.00009 2 0
1903 1237665372794716411 235.775577  21.542040 18.727 0  0.27076 0.00012 1 0
1904 1237665373331456319 235.775733  22.063721 17.980 0  0.04323 0.00003 1 1
1905 1237665373331456880 235.775821  22.017911 18.735 0  0.57103 0.00034 2 0
1906 1237665536539558838 235.776588  22.289297 20.137 0  0.46709 0.00013 2 0
1907 1237665372794651387 235.776829  21.656685 21.281 1  3.73119 0.00062 2 0
1908 1237665536002753232 235.777018  21.932241 20.837 0  0.63359 0.00014 2 0
1909 1237665535466013365 235.777908  21.310731 19.339 0  0.17132 0.00019 1 0
1910 1237665536539623665 235.778785  22.188869 17.692 0  0.04100 0.00001 2 1
1911 1237665372794716605 235.780213  21.590573 18.976 0  0.30920 0.00019 1 0
1912 1237665373331456091 235.786749  22.111394 16.485 0  0.13571 0.00003 2 0
1913 1237665536002752839 235.789346  21.925934 19.048 0  0.14153 0.00009 1 0
1914 1237665535466012992 235.789583  21.365239 17.929 0  0.21746 0.00008 1 0
1915 1237665373331456092 235.790577  22.113384 18.895 0  0.21994 0.00008 1 0
1916 1237665536539623432 235.793187  22.251739 15.497 0  0.06435 0.00001 2 0
1917 1237665536539558131 235.793880  22.284188 15.113 0  0.04198 0.00001 2 1
1918 1237665535466013351 235.794496  21.358945 20.694 0  0.65366 0.00013 2 0
1919 1237665536002818285 235.798951  21.858585 15.099 0  0.04115 0.00001 2 1
1920 1237665372794716421 235.799120  21.502238 17.977 0  0.25789 0.00009 1 0
1921 1237665536002818585 235.801780  21.923960 19.578 0  0.41827 0.00009 2 0
1922 1237665536539623785 235.802086  22.219071 18.702 0  0.19412 0.00008 1 0
1923 1237665536539623784 235.802488  22.243254 18.808 0  0.17997 0.00006 1 0
1924 1237665535466013286 235.805501  21.440646 19.208 0  0.25370 0.00014 1 0
1925 1237665535466012926 235.806592  21.322654 17.593 0  0.15446 0.00002 2 0
1926 1237665535466013334 235.811025  21.401612 20.416 1  0.00003 0.00009 2 0
1927 1237665536539623675 235.811573  22.255433 19.314 0  0.18222 0.00009 1 0
1928 1237665536002818646 235.812080  21.887560 19.224 0  0.26718 0.00014 1 0
1929 1237665373331521843 235.814048  22.011957 18.141 0  0.14182 0.00017 1 0
1930 1237665372794716311 235.814181  21.588807 18.274 1 -0.00036 0.00001 2 0
1931 1237665536539623715 235.821168  22.210604 18.742 0  0.21989 0.00001 1 0
1932 1237665535466012911 235.823524  21.377375 21.040 1 -0.00008 0.00007 2 0
1933 1237665536002818219 235.827907  21.782094 16.144 0  0.03892 0.00001 2 1
1934 1237665373331521942 235.834848  22.091227 20.581 0  0.57041 0.00016 2 0
1935 1237665535466013423 235.835467  21.363410 20.318 0  0.52233 0.00006 2 0
1936 1237665373331456427 235.835864  22.146348 20.440 1 -0.00046 0.00028 2 0
1937 1237665536002818351 235.837393  21.770464 19.519 1  2.29936 0.00030 2 0
1938 1237665536002818712 235.838410  21.891409 20.059 1 -0.00005 0.00002 2 0
1939 1237665535466078364 235.841503  21.282081 17.314 0  0.06892 0.00001 2 0
1940 1237665373331522082 235.842009  22.001924 19.261 0  0.36070 0.00007 2 0
1941 1237665373331521786 235.844116  22.027820 18.765 0  0.25200 0.00011 1 0
1942 1237665373331522123 235.846894  21.984591 20.415 0  0.57337 0.00016 2 0
1943 1237665373331521735 235.849158  21.918785 18.781 1  3.41773 0.00019 2 0
1944 1237665536002818403 235.861886  21.743666 17.148 0  0.11320 0.00002 2 0
1945 1237665535466013102 235.865575  21.380718 17.770 0  0.20034 0.00002 2 0
1946 1237665536539624132 235.870268  22.220762 20.779 0  0.57086 0.00017 2 0
1947 1237665373331521788 235.874809  22.030301 19.123 0  0.34798 0.00008 2 0
1948 1237665372794716797 235.874927  21.593985 20.159 0  0.53779 0.00014 2 0
1949 1237665372794782082 235.875435  21.492364 20.838 1  0.75093 0.00018 2 0
1950 1237665536002818251 235.879135  21.754615 17.145 0  0.14268 0.00003 2 0
1951 1237665373331522168 235.880746  22.014695 20.603 0  0.51741 0.00014 2 0
1952 1237665536002883711 235.881178  21.708615 19.381 1  2.30909 0.00030 2 0
1953 1237665536539623761 235.881539  22.130509 17.053 0  0.13490 0.00003 2 0
1954 1237665372794782229 235.885968  21.441295 20.715 1 -0.00036 0.00009 2 0
1955 1237665373331522330 235.891178  21.909302 19.833 1  0.00007 0.00002 2 0
1956 1237665536002818394 235.897364  21.827735 17.776 0  0.09500 0.00001 2 0
1957 1237665373331521722 235.899935  22.046302 16.615 0  0.04072 0.00002 2 1
1958 1237665372794716235 235.900511  21.607646 17.836 0  0.17252 0.00003 2 0
1959 1237665535466078719 235.900877  21.407500 20.341 0  0.52552 0.00011 2 0
1960 1237665536002818371 235.903045  21.858133 16.244 0  0.09520 0.00002 2 0
1961 1237665372794781874 235.910866  21.539198 16.852 0  0.06878 0.00001 2 0
1962 1237665372794782177 235.911944  21.535428 20.811 0  0.54874 0.00015 2 0
1963 1237665373331521746 235.916429  22.039798 17.668 0  0.26807 0.00005 2 0
1964 1237665536539689595 235.926786  22.122305 20.705 0  0.49000 0.00013 2 0
1965 1237665373331522572 235.931055  22.020041 20.678 0  0.65782 0.00020 2 0
1966 1237665536539689329 235.931650  22.106068 17.886 0  0.26764 0.00005 2 0
1967 1237665373331521629 235.936491  22.010131 18.205 1 -0.00008 0.00004 2 0
1968 1237665373331521758 235.941986  22.061587 18.697 1 -0.00085 0.00002 2 0

